2.4-THz Bandwidth Optical Coherent Receiver Based on a Photonic Crystal Microcomb

We demonstrate a spectrally-sliced single-polarization optical coherent receiver with a record 2.4-THz bandwidth, using a 200-GHz tantalum pentoxide photonic crystal microring resonator as the local oscillator frequency comb.

==> data/2-4_SNRs.csv <==
SNR recovered
18.2
17.8
17.9
16.8
18.6
17.5
18.6
16.9
19.3
17.4
18.7
17.1
19.8
17.9
19.3
17.6
17.9
18.0
19.9
17.0
18.0
16.5
16.9


==> data/2-4_full_spectrum.csv <==
freq,PSD
-1.536,-71.6338899531289
-1.53521875,-71.63462614997
-1.5344375,-71.635364623047
-1.53365625,-71.6364736887146
-1.532875,-71.6379568994606
-1.53209375,-71.6394472659933
-1.5313125,-71.6409449424293
-1.53053125,-71.6424500721973
-1.52975,-71.6439628214771
-1.52896875,-71.6454833502314
-1.5281875,-71.6470118155484
-1.52740625,-71.6485483827814
-1.526625,-71.650093230842
-1.52584375,-71.6516465145188
-1.5250625,-71.6532084095221
-1.52428125,-71.6547790827003
-1.5235,-71.6563587085008
-1.52271875,-71.6579474635543
-1.5219375,-71.6595455399624
-1.52115625,-71.6611531043073
-1.520375,-71.6627703570418
-1.51959375,-71.6643974792813
-1.5188125,-71.6660346616211
-1.51803125,-71.6676820943278
-1.51725,-71.6693399778133
-1.51646875,-71.6710085071216
-1.5156875,-71.6726878946903
-1.51490625,-71.6743783366756
-1.514125,-71.6760800368577
-1.51334375,-71.6777932103998
-1.5125625,-71.6795180653084
-1.51178125,-71.6812548143313
-1.511,-71.6830036838246
-1.51021875,-71.6847648998675
-1.5094375,-71.6865386838353
-1.50865625,-71.688325268764
-1.507875,-71.6901248805688
-1.50709375,-71.6919377552082
-1.5063125,-71.6937641385483
-1.50553125,-71.6956042689165
-1.50475,-71.6974583922596
-1.50396875,-71.6993267647679
-1.5031875,-71.7012096366007
-1.50240625,-71.7031072693172
-1.501625,-71.7050199195675
-1.50084375,-71.7069478576996
-1.5000625,-71.7088913536407
-1.49928125,-71.7108506847705
-1.4985,-71.7128261157069
-1.49771875,-71.7148179443003
-1.4969375,-71.7168264547608
-1.49615625,-71.7188519329613
-1.495375,-71.7208946752377
-1.49459375,-71.7229549924633
-1.4938125,-71.7250331772499
-1.49303125,-71.7271295464633
-1.49225,-71.7292444181064
-1.49146875,-71.7313781071702
-1.4906875,-71.7335309330491
-1.48990625,-71.7357032457757
-1.489125,-71.7378953650652
-1.48834375,-71.7401076359738
-1.4875625,-71.74234040659
-1.48678125,-71.7445940374434
-1.486,-71.74686887114
-1.48521875,-71.7491652841252
-1.4844375,-71.7514836476799
-1.48365625,-71.7538243335132
-1.482875,-71.7561877256183
-1.48209375,-71.7585742174184
-1.4813125,-71.7609841975432
-1.48053125,-71.7634180712855
-1.47975,-71.765876255627
-1.47896875,-71.7683591577462
-1.4781875,-71.7708672040942
-1.47740625,-71.7734008291573
-1.476625,-71.7759604661038
-1.47584375,-71.7785465644006
-1.4750625,-71.7811595814529
-1.47428125,-71.7837999724795
-1.4735,-71.7864682095461
-1.47271875,-71.7891647678379
-1.4719375,-71.7918901409921
-1.47115625,-71.7946448150636
-1.470375,-71.7974293066364
-1.46959375,-71.8002441185555
-1.4688125,-71.8030897814509
-1.46803125,-71.8059668219942
-1.46725,-71.8088757893445
-1.46646875,-71.811817227484
-1.4656875,-71.8147917026909
-1.46490625,-71.817799786811
-1.464125,-71.8208420619783
-1.46334375,-71.8239191252758
-1.4625625,-71.8270315802125
-1.46178125,-71.8301800466969
-1.461,-71.8333651559152
-1.46021875,-71.8365875470992
-1.4594375,-71.8398478677701
-1.45865625,-71.8431467846398
-1.457875,-71.8464849821547
-1.45709375,-71.8498631485286
-1.4563125,-71.8532819839374
-1.45553125,-71.856742214997
-1.45475,-71.8602445726841
-1.45396875,-71.8637898062654
-1.4531875,-71.8673786806799
-1.45240625,-71.8710119720078
-1.451625,-71.8746904739804
-1.45084375,-71.878415005229
-1.4500625,-71.8821863878672
-1.44928125,-71.8860054592655
-1.4485,-71.8898730957182
-1.44771875,-71.893790168584
-1.4469375,-71.8977575759854
-1.44615625,-71.9017762354519
-1.445375,-71.9058470905817
-1.44459375,-71.9099710879333
-1.4438125,-71.9141492104185
-1.44303125,-71.918382454131
-1.44225,-71.9226718369752
-1.44146875,-71.927018404885
-1.4406875,-71.9314232243094
-1.43990625,-71.9358873790973
-1.439125,-71.9404119966062
-1.43834375,-71.9449982023294
-1.4375625,-71.9496471522645
-1.43678125,-71.9543600447408
-1.436,-71.9591381027832
-1.43521875,-71.963982552951
-1.4344375,-71.9688946782489
-1.43365625,-71.9738757914074
-1.432875,-71.9789272092988
-1.43209375,-71.9840502983033
-1.4313125,-71.989246467691
-1.43053125,-71.9945171448229
-1.42975,-71.9998637887988
-1.42896875,-72.0052879000216
-1.4281875,-72.010791020654
-1.42740625,-72.0163747091797
-1.426625,-72.0220405849884
-1.42584375,-72.0277903022708
-1.4250625,-72.0336255617806
-1.42428125,-72.0395480891335
-1.4235,-72.0455596662507
-1.42271875,-72.0516621174998
-1.4219375,-72.0578573109985
-1.42115625,-72.0641471691679
-1.420375,-72.0705336590982
-1.41959375,-72.0770188099027
-1.4188125,-72.0836046930952
-1.41803125,-72.0902934370894
-1.41725,-72.0970872267902
-1.41646875,-72.1039883107784
-1.4156875,-72.1109989912286
-1.41490625,-72.1181216387421
-1.414125,-72.1253586885998
-1.41334375,-72.132712641451
-1.4125625,-72.1401860707522
-1.41178125,-72.1477816163497
-1.411,-72.1555019958536
-1.41021875,-72.1633500089398
-1.4094375,-72.1713285319975
-1.40865625,-72.1794405240936
-1.407875,-72.1876890322096
-1.40709375,-72.196077200854
-1.4063125,-72.2046082488019
-1.40553125,-72.2132855025733
-1.40475,-72.2221123939035
-1.40396875,-72.2310924558436
-1.4031875,-72.2402293215805
-1.40240625,-72.2495267481627
-1.401625,-72.2589886018948
-1.40084375,-72.268618873133
-1.4000625,-72.2784216673876
-1.39928125,-72.2884012421608
-1.3985,-72.2985619788743
-1.39771875,-72.3089084092966
-1.3969375,-72.3194451955817
-1.39615625,-72.3301771792619
-1.395375,-72.3411093442569
-1.39459375,-72.3522468500468
-1.3938125,-72.3635950199964
-1.39303125,-72.3751593822724
-1.39225,-72.3869456355136
-1.39146875,-72.3989596860233
-1.3906875,-72.4112076364101
-1.38990625,-72.42369581895
-1.389125,-72.4364307889307
-1.38834375,-72.4494193224236
-1.3875625,-72.4626684580226
-1.38678125,-72.4761854975553
-1.386,-72.4899780024516
-1.38521875,-72.5040538143452
-1.3844375,-72.5184210856218
-1.38365625,-72.5330882604866
-1.382875,-72.5480641155623
-1.38209375,-72.5633577747933
-1.3813125,-72.5789787100585
-1.38053125,-72.5949367734815
-1.37975,-72.6112422080063
-1.37896875,-72.6279056774464
-1.3781875,-72.6449382571591
-1.37740625,-72.6623514981306
-1.376625,-72.6801574315168
-1.37584375,-72.6983685861661
-1.3750625,-72.7169980106289
-1.37428125,-72.7360593377645
-1.3735,-72.7555667690626
-1.37271875,-72.7755351221813
-1.3719375,-72.7959798730896
-1.37115625,-72.816917194364
-1.370375,-72.8383639736475
-1.36959375,-72.8603378693955
-1.3688125,-72.8828573526566
-1.36803125,-72.9059417346799
-1.36725,-72.9296112454098
-1.36646875,-72.9538870525678
-1.3656875,-72.9787913619566
-1.36490625,-73.0043474117684
-1.364125,-73.0305796071301
-1.36334375,-73.0575135225417
-1.3625625,-73.0851760193172
-1.36178125,-73.1135952815428
-1.361,-73.1428009519914
-1.36021875,-73.1728241571239
-1.3594375,-73.2036976495934
-1.35865625,-73.2354558708639
-1.357875,-73.2681350741108
-1.35709375,-73.3017734371738
-1.3563125,-73.3364111812409
-1.35553125,-73.3720906872524
-1.35475,-73.4088566482353
-1.35396875,-73.4467561914524
-1.3531875,-73.4858390469744
-1.35240625,-73.5261577090606
-1.351625,-73.5677675986243
-1.35084375,-73.610727253023
-1.3500625,-73.6550985182216
-1.34928125,-73.7009467373782
-1.3485,-73.7483409633387
-1.34771875,-73.7973541797991
-1.3469375,-73.8480635063385
-1.34615625,-73.9005504438422
-1.345375,-73.9549010862899
-1.34459375,-74.0112063523725
-1.3438125,-74.0695621747107
-1.34303125,-74.1300697377519
-1.34225,-74.1928356056902
-1.34146875,-74.2579718665543
-1.3406875,-74.325596210569
-1.33990625,-74.3958319037388
-1.339125,-74.4688076658016
-1.33834375,-74.544657374943
-1.3375625,-74.6235196092472
-1.33678125,-74.7055368584162
-1.336,-74.790854407406
-1.33521875,-74.8796187259481
-1.3344375,-74.9719752123185
-1.33365625,-75.0680651257545
-1.332875,-75.1680213671474
-1.33209375,-75.2719628727333
-1.3313125,-75.3799870591736
-1.33053125,-75.492159832831
-1.32975,-75.6085022588886
-1.32896875,-75.7289730999985
-1.3281875,-75.8534457171567
-1.32740625,-75.9816778561762
-1.326625,-76.1132721249158
-1.32584375,-76.2476247461537
-1.3250625,-76.383859309692
-1.32428125,-76.5207422193959
-1.3235,-76.6565760135043
-1.32271875,-76.7890674716849
-1.3219375,-76.9151688112485
-1.32115625,-77.0308943749555
-1.320375,-77.1311218742799
-1.31959375,-77.2093991181968
-1.3188125,-77.2577933538099
-1.31803125,-77.2668399057641
-1.31725,-77.225662282624
-1.31646875,-77.1223336253481
-1.3156875,-76.9445090118658
-1.31490625,-76.680264080739
-1.314125,-76.3189294045437
-1.31334375,-75.851544445508
-1.3125625,-75.2703955372461
-1.31178125,-74.5668523495632
-1.311,-73.7258360532056
-1.31021875,-72.7113598670744
-1.3094375,-71.4163260873302
-1.30865625,-69.3450724829707
-1.307875,-40.3495742165253
-1.30709375,-33.9285467805564
-1.3063125,-31.8363785769879
-1.30553125,-30.6574050706404
-1.30475,-29.6610569093578
-1.30396875,-29.0485639124355
-1.3031875,-29.4117391213026
-1.30240625,-29.5730622530536
-1.301625,-27.4251859698261
-1.30084375,-24.8844793425846
-1.3000625,-23.1896687435354
-1.29928125,-22.0113812452008
-1.2985,-21.0066433341953
-1.29771875,-20.6256607544207
-1.2969375,-20.644602362528
-1.29615625,-20.6667476388309
-1.295375,-21.0303795137599
-1.29459375,-21.5173785687573
-1.2938125,-20.3016767224796
-1.29303125,-20.880970097367
-1.29225,-21.5893660419372
-1.29146875,-21.9994170098278
-1.2906875,-22.5474164333108
-1.28990625,-26.9633439927448
-1.289125,-27.3480744734297
-1.28834375,-28.1344928432517
-1.2875625,-28.5754310167733
-1.28678125,-28.8011229441993
-1.286,-29.2259712464969
-1.28521875,-29.5538739971914
-1.2844375,-29.3939099794136
-1.28365625,-29.3898919127511
-1.282875,-29.4812869943181
-1.28209375,-29.6009024793287
-1.2813125,-29.2925095088123
-1.28053125,-29.515973354911
-1.27975,-29.7288437282719
-1.27896875,-29.8139240582716
-1.2781875,-29.9769466410381
-1.27740625,-30.0912071554512
-1.276625,-30.2246532576144
-1.27584375,-30.0336962174323
-1.2750625,-29.5206589418124
-1.27428125,-29.2568921312314
-1.2735,-29.3478382827229
-1.27271875,-29.3226675110237
-1.2719375,-28.8338601739902
-1.27115625,-28.53688569914
-1.270375,-28.4139417715313
-1.26959375,-28.4751344218331
-1.2688125,-28.3799222362463
-1.26803125,-28.6963445667943
-1.26725,-28.8578031172634
-1.26646875,-28.9324935025227
-1.2656875,-28.8335508375597
-1.26490625,-28.7638774884496
-1.264125,-28.8987393500402
-1.26334375,-29.2483635715608
-1.2625625,-29.0476638384097
-1.26178125,-28.9266545642717
-1.261,-28.9233770003335
-1.26021875,-28.9143043400935
-1.2594375,-28.8324568426061
-1.25865625,-29.1608279084446
-1.257875,-29.2687022112274
-1.25709375,-29.2483590493375
-1.2563125,-29.3675544814777
-1.25553125,-29.5320845494292
-1.25475,-29.7244885960089
-1.25396875,-29.8765047552322
-1.2531875,-30.0950536655589
-1.25240625,-30.1423728393564
-1.251625,-30.262286432234
-1.25084375,-30.1606223816556
-1.2500625,-29.7204445473596
-1.24928125,-19.0869932735206
-1.2485,-15.653392137458
-1.24771875,-13.5064180522803
-1.2469375,-12.3600871731704
-1.24615625,-11.2255339798334
-1.245375,-11.0207763441083
-1.24459375,-11.1106106040345
-1.2438125,-11.1691714995493
-1.24303125,-10.85463954548
-1.24225,-11.0278684567418
-1.24146875,-10.7450464678344
-1.2406875,-10.5308375281075
-1.23990625,-10.4639390507248
-1.239125,-10.7127661672926
-1.23834375,-10.6865160726297
-1.2375625,-10.9512500285673
-1.23678125,-11.0751115868962
-1.236,-11.1780389968408
-1.23521875,-11.0412323443691
-1.2344375,-11.0059640735644
-1.23365625,-10.9268430130748
-1.232875,-10.7687147607682
-1.23209375,-10.7613921413435
-1.2313125,-10.8623255243169
-1.23053125,-10.9111257461405
-1.22975,-11.1927447114281
-1.22896875,-11.5157859047586
-1.2281875,-11.4932857874538
-1.22740625,-11.6155519094739
-1.226625,-11.6986545990688
-1.22584375,-11.6550661302706
-1.2250625,-11.7148432456206
-1.22428125,-12.1535170514331
-1.2235,-12.2244760809178
-1.22271875,-12.2428684964275
-1.2219375,-12.4556644397022
-1.22115625,-12.4457349604211
-1.220375,-12.4072124845418
-1.21959375,-12.3591433789583
-1.2188125,-12.5545165243529
-1.21803125,-12.2216618923435
-1.21725,-12.1365186799021
-1.21646875,-12.0780095945354
-1.2156875,-12.0074876977462
-1.21490625,-11.9745692509006
-1.214125,-12.001397953203
-1.21334375,-11.9326763827575
-1.2125625,-11.8413027599602
-1.21178125,-11.7371482538215
-1.211,-11.5919965476137
-1.21021875,-11.4317000836931
-1.2094375,-7.84007141909911
-1.20865625,-7.83758863275782
-1.207875,-7.83413291495133
-1.20709375,-7.7357277305931
-1.2063125,-7.74396940984563
-1.20553125,-11.0357768609995
-1.20475,-10.9421428716086
-1.20396875,-11.0606957354528
-1.2031875,-11.3213597517369
-1.20240625,-11.3421406396578
-1.201625,-11.4964035978058
-1.20084375,-11.5638949734644
-1.2000625,-11.5833684312352
-1.19928125,-11.6635266557756
-1.1985,-11.8955803041898
-1.19771875,-11.9609062592101
-1.1969375,-11.961980170247
-1.19615625,-12.1271666321094
-1.195375,-12.0968079427595
-1.19459375,-12.0605991939231
-1.1938125,-12.1374456545661
-1.19303125,-12.1012039861038
-1.19225,-11.6933405958567
-1.19146875,-11.5983039280449
-1.1906875,-11.3770435524241
-1.18990625,-11.1273714235967
-1.189125,-10.8317026800209
-1.18834375,-10.7785054670551
-1.1875625,-10.5928315936958
-1.18678125,-10.5183931428216
-1.186,-10.4152443015774
-1.18521875,-10.4336567100741
-1.1844375,-10.4258270783392
-1.18365625,-10.2932301740471
-1.182875,-10.1819665779589
-1.18209375,-10.2736032979486
-1.1813125,-10.3863369097955
-1.18053125,-10.3752938812322
-1.17975,-10.6720694424794
-1.17896875,-10.8471268908836
-1.1781875,-10.6267245922468
-1.17740625,-10.4035336514372
-1.176625,-10.2094711521366
-1.17584375,-9.83655237898494
-1.1750625,-9.74857559716777
-1.17428125,-9.89272332420706
-1.1735,-9.99381086622717
-1.17271875,-10.0525292965064
-1.1719375,-9.87693956497765
-1.17115625,-9.67149128035853
-1.170375,-9.39903348675393
-1.16959375,-9.42112527018727
-1.1688125,-10.2649076222316
-1.16803125,-11.6650238114224
-1.16725,-13.4972775929634
-1.16646875,-17.036169417771
-1.1656875,-27.3213400839578
-1.16490625,-28.104513774552
-1.164125,-28.1894713066217
-1.16334375,-28.1717724334553
-1.1625625,-28.2409456669414
-1.16178125,-28.348394351853
-1.161,-28.0623395461766
-1.16021875,-27.8573900915998
-1.1594375,-27.6683172080172
-1.15865625,-27.551153523457
-1.157875,-27.6852235553994
-1.15709375,-27.8276476185209
-1.1563125,-27.8800893032683
-1.15553125,-28.2363944017193
-1.15475,-28.305137523151
-1.15396875,-28.296087583588
-1.1531875,-28.5130606209009
-1.15240625,-28.7914084280903
-1.151625,-28.8434612640702
-1.15084375,-28.8266716897546
-1.1500625,-28.6349425860111
-1.14928125,-17.6179561260667
-1.1485,-12.665003034881
-1.14771875,-10.6947811198024
-1.1469375,-9.3766482838298
-1.14615625,-8.04999277302876
-1.145375,-7.6812525176984
-1.14459375,-7.89792044166078
-1.1438125,-7.86649022860383
-1.14303125,-7.73037024263164
-1.14225,-8.00214900813937
-1.14146875,-7.75026055487053
-1.1406875,-7.41301920630077
-1.13990625,-7.47755961436225
-1.139125,-7.62744680196543
-1.13834375,-7.58698918457872
-1.1375625,-7.82398591458728
-1.13678125,-8.00647204697664
-1.136,-7.94055806424804
-1.13521875,-7.89841332364828
-1.1344375,-7.71185535298483
-1.13365625,-7.57389769187436
-1.132875,-7.67814558326926
-1.13209375,-7.39781678444846
-1.1313125,-7.31143748039076
-1.13053125,-7.62877612363116
-1.12975,-7.90815995297638
-1.12896875,-7.98191421466574
-1.1281875,-8.46970601254358
-1.12740625,-8.69827139570274
-1.126625,-8.88666772202102
-1.12584375,-8.88400639537281
-1.1250625,-9.19760613768356
-1.12428125,-9.55510307277832
-1.1235,-9.9660683723698
-1.12271875,-9.73325501613214
-1.1219375,-9.6725729659247
-1.12115625,-9.40670835490447
-1.120375,-9.28592999540806
-1.11959375,-8.502091766465
-1.1188125,-8.3702223190493
-1.11803125,-8.27378238350612
-1.11725,-7.93009027967846
-1.11646875,-7.59409681711075
-1.1156875,-7.91205909106694
-1.11490625,-8.01021031313211
-1.114125,-7.83863041693919
-1.11334375,-7.77079523887701
-1.1125625,-7.715189075037
-1.11178125,-7.56121853739854
-1.111,-7.17921711801345
-1.11021875,-6.88001959868163
-1.1094375,-2.00347965855585
-1.10865625,-1.88478600379629
-1.107875,-1.76196224652148
-1.10709375,-1.61921946063354
-1.1063125,-1.61455478475352
-1.10553125,-5.40357684891474
-1.10475,-5.62840965000765
-1.10396875,-6.11312343753995
-1.1031875,-6.97993664508374
-1.10240625,-7.88287407957809
-1.101625,-9.58314555028258
-1.10084375,-9.98532302418168
-1.1000625,-9.24070122032042
-1.09928125,-8.55890058654006
-1.0985,-7.54521125925143
-1.09771875,-6.71099028035874
-1.0969375,-6.30826748001375
-1.09615625,-6.34128996363589
-1.095375,-6.57660923716551
-1.09459375,-6.85700123399255
-1.0938125,-7.09116082289148
-1.09303125,-7.56814086518001
-1.09225,-7.62713509790276
-1.09146875,-7.71140123531385
-1.0906875,-7.96620120645586
-1.08990625,-7.92987302861688
-1.089125,-7.69967427987295
-1.08834375,-7.71292706892062
-1.0875625,-7.5821335211296
-1.08678125,-7.45063741030621
-1.086,-7.34422515532891
-1.08521875,-7.36614777250079
-1.0844375,-7.37037531272195
-1.08365625,-6.84051868006176
-1.082875,-6.74365492314662
-1.08209375,-6.91800490053823
-1.0813125,-6.73213246308671
-1.08053125,-6.8058591032669
-1.07975,-7.41579646855219
-1.07896875,-7.54476302694521
-1.0781875,-7.66055519229805
-1.07740625,-7.87219934329563
-1.076625,-7.64025395436339
-1.07584375,-7.4296585719046
-1.0750625,-7.31142211505399
-1.07428125,-7.15298728080356
-1.0735,-7.19952685999765
-1.07271875,-7.24264331959424
-1.0719375,-6.74741982560399
-1.07115625,-6.22099543537571
-1.070375,-5.98525608095657
-1.06959375,-5.86312457086007
-1.0688125,-6.5565691191614
-1.06803125,-7.88218909427379
-1.06725,-9.98056286609859
-1.06646875,-13.0725027122837
-1.0656875,-21.438450191127
-1.06490625,-23.5497705884248
-1.064125,-23.9464561395633
-1.06334375,-24.0236884491404
-1.0625625,-23.7094356160754
-1.06178125,-23.6023133282955
-1.061,-23.5588239430038
-1.06021875,-23.4291071806906
-1.0594375,-23.4405704961521
-1.05865625,-23.9847548353294
-1.057875,-24.2731801063495
-1.05709375,-24.6157875549068
-1.0563125,-25.1538653420848
-1.05553125,-25.3953737993857
-1.05475,-25.5562515167116
-1.05396875,-25.86496476114
-1.0531875,-26.2219152476523
-1.05240625,-26.5116206373695
-1.051625,-26.8663384115966
-1.05084375,-27.4890614312336
-1.0500625,-27.6253853175659
-1.04928125,-19.21483412397
-1.0485,-13.7351153263647
-1.04771875,-11.3163722657432
-1.0469375,-9.73848189975757
-1.04615625,-8.62515633769787
-1.045375,-8.12631943062099
-1.04459375,-8.23767268043062
-1.0438125,-8.17516562184183
-1.04303125,-8.22687683911367
-1.04225,-8.13403854752497
-1.04146875,-8.03737133331558
-1.0406875,-7.70381603584084
-1.03990625,-7.75732570421655
-1.039125,-7.79383295474674
-1.03834375,-7.95105630157149
-1.0375625,-8.13733282469001
-1.03678125,-8.41983915127675
-1.036,-8.57271315616617
-1.03521875,-8.52597790502968
-1.0344375,-8.5553685805064
-1.03365625,-8.43494898925618
-1.032875,-8.34538414516167
-1.03209375,-8.21886478809989
-1.0313125,-8.4246624070074
-1.03053125,-8.42768098853518
-1.02975,-8.71559519120594
-1.02896875,-8.99809176467748
-1.0281875,-9.21723393940452
-1.02740625,-9.15482487471017
-1.026625,-9.39576332548612
-1.02584375,-9.19761772321326
-1.0250625,-9.35807653858243
-1.02428125,-9.60486041602581
-1.0235,-9.69924791082268
-1.02271875,-9.75742652932477
-1.0219375,-9.86670377131137
-1.02115625,-9.77352237460151
-1.020375,-9.75365785583942
-1.01959375,-9.74629941743614
-1.0188125,-9.7260308731629
-1.01803125,-9.67537486975005
-1.01725,-9.55137659314142
-1.01646875,-9.36579042509936
-1.0156875,-9.29643630109047
-1.01490625,-9.23458095416466
-1.014125,-9.17737933166548
-1.01334375,-9.25858732898596
-1.0125625,-9.28698339950656
-1.01178125,-9.20453489009418
-1.011,-8.96498623303165
-1.01021875,-8.84332249673508
-1.0094375,-4.75526735418407
-1.00865625,-4.67461777805928
-1.007875,-4.64188049404847
-1.00709375,-4.64341656384494
-1.0063125,-4.61953496862646
-1.00553125,-8.21217651745969
-1.00475,-8.18222843771766
-1.00396875,-8.38951126931671
-1.0031875,-8.53735888599515
-1.00240625,-8.59092201920742
-1.001625,-8.78947991653031
-1.00084375,-8.85720059492761
-1.0000625,-8.77119759993207
-0.99928125,-8.89906579409891
-0.9985,-9.04583312376981
-0.99771875,-9.19634131553016
-0.9969375,-9.24509024689051
-0.99615625,-9.34082569041917
-0.995375,-9.23433418953624
-0.99459375,-9.3727514102739
-0.9938125,-9.21659104679305
-0.99303125,-9.35215892295445
-0.99225,-9.14431494163973
-0.99146875,-9.19926749233976
-0.9906875,-8.90524800814345
-0.98990625,-8.83547333546958
-0.989125,-8.51814038852494
-0.98834375,-8.4154614017358
-0.9875625,-8.19370478274226
-0.98678125,-8.1623532685743
-0.986,-8.0973848526581
-0.98521875,-8.20209063142737
-0.9844375,-8.154995623212
-0.98365625,-7.98443006246858
-0.982875,-7.84835636066904
-0.98209375,-7.86466948270274
-0.9813125,-7.92296849723733
-0.98053125,-7.91007159198629
-0.97975,-8.22286059329111
-0.97896875,-8.43706127481799
-0.9781875,-8.35741307821676
-0.97740625,-8.05927520022825
-0.976625,-7.99290344406187
-0.97584375,-7.61576848863677
-0.9750625,-7.38609409216159
-0.97428125,-7.53007364433446
-0.9735,-7.58158434768706
-0.97271875,-7.62259453445974
-0.9719375,-7.56584868796977
-0.97115625,-7.46822025178638
-0.970375,-7.01823416215796
-0.96959375,-6.89604611449812
-0.9688125,-7.47224580635275
-0.96803125,-8.56593004449905
-0.96725,-10.0544798369536
-0.96646875,-12.7871163781296
-0.9656875,-19.3715647433687
-0.96490625,-26.3219142966401
-0.964125,-26.3934770045788
-0.96334375,-26.278716218045
-0.9625625,-26.0243619148016
-0.96178125,-25.8247789247774
-0.961,-25.674979554167
-0.96021875,-25.6495627367498
-0.9594375,-25.5170783918181
-0.95865625,-25.616853800238
-0.957875,-25.8141973814892
-0.95709375,-25.8865601475838
-0.9563125,-25.8150767241266
-0.95553125,-25.9047511210406
-0.95475,-25.9686023568956
-0.95396875,-25.7489249829644
-0.9531875,-25.8379048804174
-0.95240625,-26.0191584462009
-0.951625,-26.1630860891202
-0.95084375,-26.1548558954548
-0.9500625,-24.7251852351108
-0.94928125,-13.6955155483104
-0.9485,-10.0380980699589
-0.94771875,-8.16066956731752
-0.9469375,-6.87121671720868
-0.94615625,-5.68823460657251
-0.945375,-5.56447271255453
-0.94459375,-5.71649287311573
-0.9438125,-5.58043579113477
-0.94303125,-5.42084609262452
-0.94225,-5.67190458145568
-0.94146875,-5.36242521618767
-0.9406875,-5.22571353054379
-0.93990625,-5.25824235199855
-0.939125,-5.42780269288386
-0.93834375,-5.37150856349545
-0.9375625,-5.60180086581227
-0.93678125,-5.57371356288767
-0.936,-5.55716967293688
-0.93521875,-5.60719760542426
-0.9344375,-5.41463367793912
-0.93365625,-5.22742118295165
-0.932875,-5.32260287178688
-0.93209375,-5.20293108484216
-0.9313125,-5.08507016125045
-0.93053125,-5.49197386084055
-0.92975,-5.90669404357758
-0.92896875,-6.06535374585359
-0.9281875,-6.55429145370873
-0.92740625,-7.05605800151614
-0.926625,-7.10406154030767
-0.92584375,-7.21619821658582
-0.9250625,-7.54703853390545
-0.92428125,-7.91819030803032
-0.9235,-7.99554436031988
-0.92271875,-7.86587733481843
-0.9219375,-7.78784784019187
-0.92115625,-7.45395416554479
-0.920375,-7.48599450884604
-0.91959375,-7.04129233549922
-0.9188125,-7.13341733130838
-0.91803125,-7.12195723279931
-0.91725,-7.04962111305557
-0.91646875,-6.85384530293922
-0.9156875,-7.26320565500395
-0.91490625,-7.3447440989476
-0.914125,-7.15181742980199
-0.91334375,-7.24278683165417
-0.9125625,-7.27727311417338
-0.91178125,-7.11006773477303
-0.911,-6.84610136186884
-0.91021875,-6.72467328951854
-0.9094375,-2.0514360339619
-0.90865625,-1.9566228995989
-0.907875,-1.80967763476949
-0.90709375,-1.6511045657053
-0.9063125,-1.50311749701736
-0.90553125,-4.66498677816848
-0.90475,-4.42908157696527
-0.90396875,-4.66029071583958
-0.9031875,-4.79326825588586
-0.90240625,-5.37096379540885
-0.901625,-6.41491819482236
-0.90084375,-7.22422526176806
-0.9000625,-7.51380075445133
-0.89928125,-8.31078704509621
-0.8985,-8.35363746381115
-0.89771875,-8.15166471981316
-0.8969375,-7.99655326348126
-0.89615625,-8.00857008596306
-0.895375,-8.30444920155133
-0.89459375,-8.44739427056444
-0.8938125,-8.37692193116393
-0.89303125,-8.70730305048716
-0.89225,-8.65967165138327
-0.89146875,-8.6355508265437
-0.8906875,-8.92968596863073
-0.88990625,-9.02369333493551
-0.889125,-8.79813081218412
-0.88834375,-9.08849509662203
-0.8875625,-9.11257386891381
-0.88678125,-8.97230291590007
-0.886,-8.99199420013615
-0.88521875,-9.23024574024996
-0.8844375,-9.10536816842563
-0.88365625,-8.58712273635891
-0.882875,-8.68223120687193
-0.88209375,-9.00761543999207
-0.8813125,-8.99465614942484
-0.88053125,-9.2884664396576
-0.87975,-10.1524059717107
-0.87896875,-10.42574256438
-0.8781875,-10.573703446967
-0.87740625,-10.5276803465749
-0.876625,-10.4353906913449
-0.87584375,-10.0766163531563
-0.8750625,-9.90613983299163
-0.87428125,-9.69769092519883
-0.8735,-9.94686619268358
-0.87271875,-9.80385530919534
-0.8719375,-9.51887346299585
-0.87115625,-9.14808465108828
-0.870375,-9.09381830437634
-0.86959375,-9.25373735005319
-0.8688125,-10.1344829791011
-0.86803125,-11.6414352096874
-0.86725,-13.9260686150727
-0.86646875,-17.7664492898904
-0.8656875,-26.6258930515007
-0.86490625,-27.3097018899481
-0.864125,-27.2705663605989
-0.86334375,-27.6345279912727
-0.8625625,-27.4209031397281
-0.86178125,-27.3253749095012
-0.861,-27.3466964630986
-0.86021875,-27.3877453765968
-0.8594375,-27.3992305712846
-0.85865625,-27.6092001278613
-0.857875,-27.8630700683126
-0.85709375,-27.89787733168
-0.8563125,-27.9451444624208
-0.85553125,-28.0422749930614
-0.85475,-28.0398385896477
-0.85396875,-28.2223061150699
-0.8531875,-28.4799063279343
-0.85240625,-28.6389226407925
-0.851625,-28.6548675051572
-0.85084375,-28.8900895376933
-0.8500625,-28.4827978325946
-0.84928125,-18.860698773371
-0.8485,-13.5826210328188
-0.84771875,-11.1222727191127
-0.8469375,-9.67519549606315
-0.84615625,-8.53043387350399
-0.845375,-8.02431253757952
-0.84459375,-8.15711300947199
-0.8438125,-8.14272744943172
-0.84303125,-8.06264132991016
-0.84225,-8.11281293541445
-0.84146875,-7.89616722950775
-0.8406875,-7.60131748578355
-0.83990625,-7.70641520993086
-0.839125,-7.71439648696769
-0.83834375,-7.79317271054308
-0.8375625,-8.08433267648036
-0.83678125,-8.31013256931315
-0.836,-8.35982567036004
-0.83521875,-8.4354299603585
-0.8344375,-8.47093079845457
-0.83365625,-8.36042344049033
-0.832875,-8.2783201400081
-0.83209375,-8.18896284692081
-0.8313125,-8.31992380153684
-0.83053125,-8.32764304806584
-0.82975,-8.64939861891886
-0.82896875,-8.98210224922444
-0.8281875,-9.157410608873
-0.82740625,-9.24971490535406
-0.826625,-9.49227832446045
-0.82584375,-9.3621442817252
-0.8250625,-9.47522846277827
-0.82428125,-9.84818037347609
-0.8235,-9.9704344114621
-0.82271875,-10.0162268266825
-0.8219375,-10.2108139023492
-0.82115625,-10.2332377326843
-0.820375,-10.2155090987102
-0.81959375,-10.2409254051579
-0.8188125,-10.287936393082
-0.81803125,-10.068243386944
-0.81725,-10.0596658300285
-0.81646875,-9.89212530068606
-0.8156875,-9.86393639142803
-0.81490625,-9.86562284635922
-0.814125,-9.89253466465576
-0.81334375,-9.8482941565789
-0.8125625,-9.92132073630318
-0.81178125,-9.76726524273126
-0.811,-9.53735416927214
-0.81021875,-9.49221008273403
-0.8094375,-5.26184802397785
-0.80865625,-5.19839472763834
-0.807875,-5.20398800583991
-0.80709375,-5.18234982306048
-0.8063125,-5.1848540506939
-0.80553125,-8.9940294139675
-0.80475,-8.99798894022956
-0.80396875,-9.17229390392054
-0.8031875,-9.33029330439743
-0.80240625,-9.40783380529587
-0.801625,-9.6043917631769
-0.80084375,-9.74028693546195
-0.8000625,-9.60362952484285
-0.79928125,-9.79844079498195
-0.7985,-9.92027660366324
-0.79771875,-10.1709851933218
-0.7969375,-10.1571708762346
-0.79615625,-10.3778306068211
-0.795375,-10.3131565258997
-0.79459375,-10.4676145902875
-0.7938125,-10.2672070017103
-0.79303125,-10.3271290847199
-0.79225,-10.0739708741603
-0.79146875,-10.0468038482499
-0.7906875,-9.73222722083487
-0.78990625,-9.61444281781122
-0.789125,-9.32870970825505
-0.78834375,-9.2801640640771
-0.7875625,-9.0683428601581
-0.78678125,-8.99282992149593
-0.786,-9.00040287925686
-0.78521875,-9.08364495637765
-0.7844375,-8.9994589516355
-0.78365625,-8.89387483912094
-0.782875,-8.78412828481372
-0.78209375,-8.81327194061782
-0.7813125,-8.95221324857398
-0.78053125,-9.02877648657123
-0.77975,-9.31951650380655
-0.77896875,-9.61300725404601
-0.7781875,-9.45317817297995
-0.77740625,-9.12305853129586
-0.776625,-8.97443494905576
-0.77584375,-8.60622713009747
-0.7750625,-8.35523785530173
-0.77428125,-8.57376462673766
-0.7735,-8.63647064527243
-0.77271875,-8.6224800763907
-0.7719375,-8.511826598159
-0.77115625,-8.39594431082624
-0.770375,-8.00154322470217
-0.76959375,-7.90485846007132
-0.7688125,-8.60330981229754
-0.76803125,-9.81181596643147
-0.76725,-11.427212774826
-0.76646875,-14.2488876119368
-0.7656875,-21.5933070814341
-0.76490625,-27.8775537817381
-0.764125,-27.6201171852628
-0.76334375,-27.4482237061855
-0.7625625,-27.0000995155244
-0.76178125,-26.9563415064157
-0.761,-26.8800833107336
-0.76021875,-26.8626736850966
-0.7594375,-26.8318925919613
-0.75865625,-26.937910272873
-0.757875,-27.0934651001072
-0.75709375,-27.1658237280442
-0.7563125,-27.1755312972594
-0.75553125,-27.3359590036429
-0.75475,-27.5441950784061
-0.75396875,-27.5298371765435
-0.7531875,-27.5147897680414
-0.75240625,-27.683156268673
-0.751625,-27.8940995942456
-0.75084375,-27.6952484615318
-0.7500625,-27.5690138562725
-0.74928125,-17.364788083598
-0.7485,-12.1161436441564
-0.74771875,-9.99429924881358
-0.7469375,-8.59721268380128
-0.74615625,-7.26591879858507
-0.745375,-6.80672215017219
-0.74459375,-7.02155588933979
-0.7438125,-7.01177180556545
-0.74303125,-6.88168112582449
-0.74225,-7.09794130340303
-0.74146875,-6.86004600172713
-0.7406875,-6.49738762787907
-0.73990625,-6.5795634869928
-0.739125,-6.71124022777975
-0.73834375,-6.77370163077494
-0.7375625,-7.02562840024004
-0.73678125,-7.17253650854037
-0.736,-7.09495783924046
-0.73521875,-7.07388345611913
-0.7344375,-6.81223478889837
-0.73365625,-6.72187611696709
-0.732875,-6.8947765604654
-0.73209375,-6.57165895586265
-0.7313125,-6.50536493780334
-0.73053125,-6.82017459995512
-0.72975,-7.07491788672145
-0.72896875,-7.04733431636753
-0.7281875,-7.54487609612881
-0.72740625,-7.80448521058055
-0.726625,-8.04017371352511
-0.72584375,-7.97693657543189
-0.7250625,-8.38535531444999
-0.72428125,-8.81216785771466
-0.7235,-9.15776631384721
-0.72271875,-8.9156439145887
-0.7219375,-8.98428776051941
-0.72115625,-8.67518628670868
-0.720375,-8.51930018616213
-0.71959375,-7.7677099534877
-0.7188125,-7.71475061909623
-0.71803125,-7.56066694651132
-0.71725,-7.3321999992075
-0.71646875,-6.98099579626065
-0.7156875,-7.3679910672118
-0.71490625,-7.3750949260868
-0.714125,-7.30075427357972
-0.71334375,-7.21389775313297
-0.7125625,-7.2437295549059
-0.71178125,-7.08484093119453
-0.711,-6.70163280224877
-0.71021875,-6.41568883919332
-0.7094375,-0.20334005606005
-0.70865625,-0.118790893703824
-0.707875,-0.0501920495655028
-0.70709375,0
-0.7063125,-0.0626679273800193
-0.70553125,-5.70602722469145
-0.70475,-6.1069000880148
-0.70396875,-6.62160636798774
-0.7031875,-7.50996493065363
-0.70240625,-7.76076324412491
-0.701625,-8.60252795580107
-0.70084375,-8.72208193818736
-0.7000625,-8.49885231921338
-0.69928125,-8.53371437785874
-0.6985,-8.55949887268824
-0.69771875,-8.49666961721919
-0.6969375,-8.40948546111818
-0.69615625,-8.58342682847773
-0.695375,-8.59884384326768
-0.69459375,-8.59386940317695
-0.6938125,-8.43248003663113
-0.69303125,-8.62779241474577
-0.69225,-8.49979063916371
-0.69146875,-8.4229738965353
-0.6906875,-8.67801456640122
-0.68990625,-8.70072215583853
-0.689125,-8.57521049836971
-0.68834375,-8.64692613703939
-0.6875625,-8.58969204271276
-0.68678125,-8.47651041637695
-0.686,-8.42614444545023
-0.68521875,-8.49542907463284
-0.6844375,-8.46443847606095
-0.68365625,-7.99239865080671
-0.682875,-7.89024268667336
-0.68209375,-8.05023236776463
-0.6813125,-7.91425258336692
-0.68053125,-8.05074310632546
-0.67975,-8.6291379340615
-0.67896875,-8.78379001845749
-0.6781875,-8.91186447097139
-0.67740625,-9.01289962936595
-0.676625,-8.79991810968695
-0.67584375,-8.6641508157206
-0.6750625,-8.49653383268463
-0.67428125,-8.32599498301387
-0.6735,-8.47531713582394
-0.67271875,-8.49093313206616
-0.6719375,-7.96294083371193
-0.67115625,-7.58226832786605
-0.670375,-7.32542016575362
-0.66959375,-7.14898471203635
-0.6688125,-7.82830605099892
-0.66803125,-9.17009735072341
-0.66725,-11.050846974764
-0.66646875,-14.1034143749695
-0.6656875,-21.8555491353601
-0.66490625,-24.7205418535784
-0.664125,-25.2493080553266
-0.66334375,-25.3494177182837
-0.6625625,-25.1586232312995
-0.66178125,-25.1691397831264
-0.661,-25.1814794768752
-0.66021875,-24.9359366670791
-0.6594375,-24.9449409709496
-0.65865625,-25.2377201567923
-0.657875,-25.6747353328125
-0.65709375,-25.892974482373
-0.6563125,-26.2981604676398
-0.65553125,-26.3958380968782
-0.65475,-26.689323244185
-0.65396875,-26.8109436902653
-0.6531875,-27.1665194755476
-0.65240625,-27.4903480827201
-0.651625,-27.8294948596345
-0.65084375,-28.2325963872871
-0.6500625,-26.0683390384895
-0.64928125,-14.4874698241176
-0.6485,-11.3590005334253
-0.64771875,-9.51327552581424
-0.6469375,-8.30605759704881
-0.64615625,-7.40595934865688
-0.645375,-7.3750520692864
-0.64459375,-7.64156145506052
-0.6438125,-7.55759090555625
-0.64303125,-7.4681444117903
-0.64225,-7.50245295222482
-0.64146875,-7.33384465432511
-0.6406875,-7.06104207054229
-0.63990625,-7.17724576158398
-0.639125,-7.37300661598758
-0.63834375,-7.45729063979075
-0.6375625,-7.72742682227247
-0.63678125,-7.95436137004187
-0.636,-8.06022313598461
-0.63521875,-8.00588429202265
-0.6344375,-7.98555838041443
-0.63365625,-7.89098633688985
-0.632875,-7.77697756832758
-0.63209375,-7.8418698581366
-0.6313125,-7.94207256177603
-0.63053125,-8.13731718599443
-0.62975,-8.43655407996503
-0.62896875,-8.7551141889131
-0.6281875,-8.82320479602338
-0.62740625,-9.04730081622146
-0.626625,-9.03412174935873
-0.62584375,-9.1240559197871
-0.6250625,-9.26560564858314
-0.62428125,-9.62211926271917
-0.6235,-9.66779118089853
-0.62271875,-9.76926391065033
-0.6219375,-9.86473766916131
-0.62115625,-9.8541832095961
-0.620375,-9.89053786621914
-0.61959375,-9.93625720503235
-0.6188125,-10.0222091036566
-0.61803125,-9.88594964851111
-0.61725,-9.81971142876841
-0.61646875,-9.71555892940592
-0.6156875,-9.72881551968594
-0.61490625,-9.73199354592136
-0.614125,-9.65408829634485
-0.61334375,-9.66124437973476
-0.6125625,-9.67071503942382
-0.61178125,-9.44565759953846
-0.611,-9.39455130376793
-0.61021875,-9.27691731291488
-0.6094375,-4.50343748266834
-0.60865625,-4.48743114822209
-0.607875,-4.49197269872914
-0.60709375,-4.42537118429971
-0.6063125,-4.42734936711894
-0.60553125,-8.90260393329174
-0.60475,-8.89968092417565
-0.60396875,-9.12710176262089
-0.6031875,-9.27422936642683
-0.60240625,-9.47487556442129
-0.601625,-9.57655828799928
-0.60084375,-9.62970829373485
-0.6000625,-9.65561271796055
-0.59928125,-9.86821703605697
-0.5985,-9.97576824369271
-0.59771875,-10.1655444683147
-0.5969375,-10.2363776828721
-0.59615625,-10.3655202636633
-0.595375,-10.4420159230996
-0.59459375,-10.5299768898811
-0.5938125,-10.6469596424709
-0.59303125,-10.5677812875305
-0.59225,-10.22742548698
-0.59146875,-10.1487473393489
-0.5906875,-9.98912604536109
-0.58990625,-9.7580289372084
-0.589125,-9.49173273071377
-0.58834375,-9.53606755414015
-0.5875625,-9.36454959531693
-0.58678125,-9.32520654760992
-0.586,-9.30408934634004
-0.58521875,-9.42737524331164
-0.5844375,-9.28929518738377
-0.58365625,-9.29875618894204
-0.582875,-9.17249488205478
-0.58209375,-9.27899869754749
-0.5813125,-9.39652744336307
-0.58053125,-9.60270327526393
-0.57975,-9.73014784486771
-0.57896875,-9.97848424537916
-0.5781875,-9.78964673255764
-0.57740625,-9.56586347162943
-0.576625,-9.44236640176757
-0.57584375,-9.15337670368137
-0.5750625,-9.13057043853356
-0.57428125,-9.22928630384248
-0.5735,-9.49555682242731
-0.57271875,-9.37282259506653
-0.5719375,-9.37358147246569
-0.57115625,-9.1883362822277
-0.570375,-8.95778305052256
-0.56959375,-9.0556565776433
-0.5688125,-10.082749155194
-0.56803125,-11.4301719269511
-0.56725,-13.3149757254204
-0.56646875,-17.4107009482235
-0.5656875,-27.9114242522457
-0.56490625,-28.0439007972901
-0.564125,-28.2023788463832
-0.56334375,-28.0614841985732
-0.5625625,-28.0796359537132
-0.56178125,-27.972807716459
-0.561,-27.9215624080281
-0.56021875,-27.6396461192195
-0.5594375,-27.6550761392268
-0.55865625,-27.5316707898396
-0.557875,-27.8089682609827
-0.55709375,-27.8457824236638
-0.5563125,-27.8157945683282
-0.55553125,-27.9120326710459
-0.55475,-28.0785483360623
-0.55396875,-27.9143731071706
-0.5531875,-27.9288363704324
-0.55240625,-28.2738478825328
-0.551625,-28.3803455167686
-0.55084375,-28.439089244791
-0.5500625,-27.5492974778634
-0.54928125,-15.6314754360102
-0.5485,-11.5599568430739
-0.54771875,-9.55960905287467
-0.5469375,-8.30591053121955
-0.54615625,-7.0726222758827
-0.545375,-6.87835361725137
-0.54459375,-7.02844732404715
-0.5438125,-6.98798123912987
-0.54303125,-6.8528101599831
-0.54225,-7.1269813448241
-0.54146875,-6.81008935608626
-0.5406875,-6.65036030237685
-0.53990625,-6.69894537484237
-0.539125,-6.86804335792332
-0.53834375,-6.85874571381987
-0.5375625,-7.09730648649042
-0.53678125,-7.20657041483573
-0.536,-7.19275756685322
-0.53521875,-7.14734619848274
-0.5344375,-6.9101198644745
-0.53365625,-6.7786122662667
-0.532875,-6.78851876693399
-0.53209375,-6.65975795001435
-0.5313125,-6.6376693839128
-0.53053125,-7.04774755652289
-0.52975,-7.48274603118134
-0.52896875,-7.74127084056122
-0.5281875,-8.18006771712952
-0.52740625,-8.66976372292527
-0.526625,-8.80503168257832
-0.52584375,-8.84446910268359
-0.5250625,-9.13786567943635
-0.52428125,-9.60798911287333
-0.5235,-9.70055833404219
-0.52271875,-9.53923510867415
-0.5219375,-9.54017245629045
-0.52115625,-9.2230122387303
-0.520375,-9.20766699512894
-0.51959375,-8.72372336427175
-0.5188125,-8.89043751043754
-0.51803125,-8.84431297161675
-0.51725,-8.76858236222438
-0.51646875,-8.67258164414109
-0.5156875,-9.05942628044455
-0.51490625,-9.1194834995657
-0.514125,-9.06551923148539
-0.51334375,-9.07689568407156
-0.5125625,-9.06212937039788
-0.51178125,-8.99584738674921
-0.511,-8.75377042235389
-0.51021875,-8.60822514827382
-0.5094375,-3.94248156786544
-0.50865625,-3.90030027811695
-0.507875,-3.82409789053979
-0.50709375,-3.73935298143744
-0.5063125,-3.71856561047208
-0.50553125,-7.43752940012691
-0.50475,-7.01706568981686
-0.50396875,-6.82969684398806
-0.5031875,-6.54930566366519
-0.50240625,-6.13094696652121
-0.501625,-6.21425054111493
-0.50084375,-6.47289061710349
-0.5000625,-6.76080112783254
-0.49928125,-7.38618823219663
-0.4985,-8.30970284541984
-0.49771875,-8.90463903209265
-0.4969375,-8.94188139620872
-0.49615625,-8.94690463155199
-0.495375,-8.99716135017405
-0.49459375,-8.90159852451865
-0.4938125,-8.82101099874394
-0.49303125,-9.14062243834193
-0.49225,-9.05847596330366
-0.49146875,-9.14305314681585
-0.4906875,-9.43688061710464
-0.48990625,-9.44584884852381
-0.489125,-9.24733879167839
-0.48834375,-9.53482950508644
-0.4875625,-9.56066379755039
-0.48678125,-9.35324804598333
-0.486,-9.41050525406385
-0.48521875,-9.62518496523564
-0.4844375,-9.62956815323857
-0.48365625,-9.02457714488438
-0.482875,-9.21168028254194
-0.48209375,-9.56536547667154
-0.4813125,-9.49233125606028
-0.48053125,-9.63407858749046
-0.47975,-10.6632045036947
-0.47896875,-10.8090677675102
-0.4781875,-11.0000928938359
-0.47740625,-11.005296985382
-0.476625,-10.929597295107
-0.47584375,-10.5347970847444
-0.4750625,-10.3819367474171
-0.47428125,-10.1547160698386
-0.4735,-10.3502580408545
-0.47271875,-10.3193906077595
-0.4719375,-9.8936414538355
-0.47115625,-9.46967895362086
-0.470375,-9.44348686463565
-0.46959375,-9.49579326843658
-0.4688125,-10.2735900893992
-0.46803125,-11.8213895289622
-0.46725,-14.1324315646587
-0.46646875,-17.4485299684484
-0.4656875,-27.7535874767064
-0.46490625,-28.5391756634709
-0.464125,-28.6012204405514
-0.46334375,-28.884062306011
-0.4625625,-28.6134630707028
-0.46178125,-28.7695414945134
-0.461,-28.8952152616452
-0.46021875,-28.85022433698
-0.4594375,-28.8842707887275
-0.45865625,-29.1233308885912
-0.457875,-29.139161386063
-0.45709375,-29.0289600917878
-0.4563125,-28.9754177273703
-0.45553125,-29.092984758651
-0.45475,-29.0547603606876
-0.45396875,-29.3102405498781
-0.4531875,-29.5113425174124
-0.45240625,-29.6809861249019
-0.451625,-29.6537393557211
-0.45084375,-29.9444676151901
-0.4500625,-27.4849541260339
-0.44928125,-16.3473124345165
-0.4485,-13.0975419808036
-0.44771875,-11.0517949748247
-0.4469375,-9.87927664386516
-0.44615625,-8.86075703369388
-0.445375,-8.73595664884804
-0.44459375,-8.91003252401506
-0.4438125,-8.87026872267756
-0.44303125,-8.62271532678889
-0.44225,-8.76195536170452
-0.44146875,-8.48870577447698
-0.4406875,-8.27157515569034
-0.43990625,-8.32136035936464
-0.439125,-8.59931272084981
-0.43834375,-8.58060489293175
-0.4375625,-8.89510017840897
-0.43678125,-9.02659055129642
-0.436,-9.10111054633229
-0.43521875,-8.99509636735937
-0.4344375,-8.994246811312
-0.43365625,-8.90624281504449
-0.432875,-8.75829206026886
-0.43209375,-8.85085369558819
-0.4313125,-8.96553017549527
-0.43053125,-9.10307711943807
-0.42975,-9.42149547355868
-0.42896875,-9.79376978133223
-0.4281875,-9.823503079262
-0.42740625,-10.0012138838512
-0.426625,-10.0210846055981
-0.42584375,-10.0425905802212
-0.4250625,-10.1397682299103
-0.42428125,-10.5522716704078
-0.4235,-10.6469425465881
-0.42271875,-10.7270150361515
-0.4219375,-10.9287164734186
-0.42115625,-10.8718726272355
-0.420375,-10.9070393644977
-0.41959375,-10.8494289836969
-0.4188125,-11.034122807882
-0.41803125,-10.7408028819736
-0.41725,-10.7347549146234
-0.41646875,-10.5481943491003
-0.4156875,-10.593864407031
-0.41490625,-10.5647871514392
-0.414125,-10.4838604500459
-0.41334375,-10.4897443409128
-0.4125625,-10.4971620932331
-0.41178125,-10.3268103479153
-0.411,-10.2008586896308
-0.41021875,-10.167884985161
-0.4094375,-7.01512103854709
-0.40865625,-7.00512419281493
-0.407875,-7.01291627091426
-0.40709375,-6.93194304640597
-0.4063125,-6.90102848739799
-0.40553125,-9.76326971675572
-0.40475,-9.75150985603941
-0.40396875,-9.90701991360217
-0.4031875,-10.0470732794342
-0.40240625,-10.2694269234948
-0.401625,-10.3775826757904
-0.40084375,-10.414171079564
-0.4000625,-10.4583526900476
-0.39928125,-10.6583734651594
-0.3985,-10.770751232005
-0.39771875,-10.9222401475165
-0.3969375,-10.9684476784003
-0.39615625,-11.0665563415631
-0.395375,-11.1060469632131
-0.39459375,-11.1181424698849
-0.3938125,-11.2135078919047
-0.39303125,-11.1538787655421
-0.39225,-10.8173454163229
-0.39146875,-10.7425542837167
-0.3906875,-10.5453492182543
-0.38990625,-10.334612161796
-0.389125,-10.0162889692854
-0.38834375,-10.0090354123042
-0.3875625,-9.83022273570084
-0.38678125,-9.78076722858032
-0.386,-9.70563364110866
-0.38521875,-9.80499450439761
-0.3844375,-9.67810067699605
-0.38365625,-9.6398661217121
-0.382875,-9.54872230160976
-0.38209375,-9.64122307176544
-0.3813125,-9.82744683340645
-0.38053125,-10.0180116197494
-0.37975,-10.2173304656318
-0.37896875,-10.4555115072389
-0.3781875,-10.2541664244115
-0.37740625,-9.95058608018358
-0.376625,-9.76391954271124
-0.37584375,-9.37767508448742
-0.3750625,-9.31139048949895
-0.37428125,-9.43038473291784
-0.3735,-9.61522521368335
-0.37271875,-9.47428185831195
-0.3719375,-9.44462107789866
-0.37115625,-9.25640708955225
-0.370375,-9.01656288790731
-0.36959375,-9.06431525091572
-0.3688125,-10.0911202240988
-0.36803125,-11.4620132136629
-0.36725,-13.3083349417852
-0.36646875,-17.0255073937641
-0.3656875,-28.192498730495
-0.36490625,-28.5991293734643
-0.364125,-28.4293815854
-0.36334375,-28.4608437620697
-0.3625625,-28.1421238396456
-0.36178125,-28.054016169427
-0.361,-28.1478980885204
-0.36021875,-28.3111490088833
-0.3594375,-28.2928103987649
-0.35865625,-28.4708924059469
-0.357875,-28.6374542339648
-0.35709375,-28.4435831639736
-0.3563125,-28.5690911817215
-0.35553125,-28.782860994374
-0.35475,-28.9719693304132
-0.35396875,-24.9297520428486
-0.3531875,-15.7139161054298
-0.35240625,-12.7697161633927
-0.351625,-10.9916377790982
-0.35084375,-9.731659694892
-0.3500625,-8.79327786913893
-0.34928125,-8.79901380499489
-0.3485,-8.86530756061536
-0.34771875,-8.81765503326818
-0.3469375,-8.71085230587405
-0.34615625,-8.62877494015804
-0.345375,-8.23669280086019
-0.34459375,-8.03574646185903
-0.3438125,-7.94383324777836
-0.34303125,-7.96655133196088
-0.34225,-8.07157943409122
-0.34146875,-8.25209700155143
-0.3406875,-8.25456800446438
-0.33990625,-8.35657357165728
-0.339125,-8.36074696373102
-0.33834375,-8.27371476062309
-0.3375625,-8.2316569367849
-0.33678125,-8.03377192645577
-0.336,-8.03681248343827
-0.33521875,-8.11253668016757
-0.3344375,-8.05116587997008
-0.33365625,-8.27539621045101
-0.332875,-8.82624753506091
-0.33209375,-8.6141831007168
-0.3313125,-8.61967959797997
-0.33053125,-8.96001696457719
-0.32975,-9.06490490135475
-0.32896875,-8.96193882810574
-0.3281875,-9.55494106429665
-0.32740625,-9.78939884626077
-0.326625,-9.83726267596474
-0.32584375,-9.70763685415985
-0.3250625,-9.86417361707374
-0.32428125,-9.85541913597274
-0.3235,-10.0096601934029
-0.32271875,-9.97199219251068
-0.3219375,-9.71418246407236
-0.32115625,-9.50093973799556
-0.320375,-9.38330817089014
-0.31959375,-8.89228210321236
-0.3188125,-8.61758802590956
-0.31803125,-8.78957168887581
-0.31725,-8.56140298397494
-0.31646875,-8.35671347807391
-0.3156875,-8.4322351406248
-0.31490625,-8.57745930521613
-0.314125,-8.41507141701363
-0.31334375,-5.34176997900502
-0.3125625,-5.36693123410269
-0.31178125,-5.35484153133183
-0.311,-5.11729292865112
-0.31021875,-4.95639581152869
-0.3094375,-7.28211442529368
-0.30865625,-7.10507191342964
-0.307875,-7.06177839091899
-0.30709375,-7.05360210489558
-0.3063125,-7.21104615975402
-0.30553125,-7.35212863243554
-0.30475,-7.26974878033246
-0.30396875,-7.32585771513424
-0.3031875,-7.37500203558751
-0.30240625,-7.16980019326542
-0.301625,-7.22875891812619
-0.30084375,-7.4584688870486
-0.3000625,-7.41336828620393
-0.29928125,-7.7202221155035
-0.2985,-7.98838873647176
-0.29771875,-8.39061448728371
-0.2969375,-8.05761710924835
-0.29615625,-7.94114317398995
-0.295375,-7.97882962854756
-0.29459375,-8.16599332231689
-0.2938125,-7.9845085160511
-0.29303125,-8.3313056203199
-0.29225,-8.59460284058638
-0.29146875,-8.76966506170061
-0.2906875,-9.08539762534564
-0.28990625,-9.26739329032882
-0.289125,-9.45560820926574
-0.28834375,-9.54690400883846
-0.2875625,-9.5868467106901
-0.28678125,-9.3289439473133
-0.286,-9.62303707226111
-0.28521875,-9.74286960179634
-0.2844375,-10.0496711590393
-0.28365625,-9.89365267984522
-0.282875,-10.2710197496734
-0.28209375,-10.0751642128974
-0.2813125,-9.76907823911191
-0.28053125,-9.60440964938112
-0.27975,-9.68555363100091
-0.27896875,-9.70806913657034
-0.2781875,-10.0240810658677
-0.27740625,-10.353839948698
-0.276625,-10.181665950769
-0.27584375,-10.3483613308973
-0.2750625,-9.9680366642388
-0.27428125,-9.501755881974
-0.2735,-9.88496525967193
-0.27271875,-11.039336332683
-0.2719375,-12.086708908258
-0.27115625,-14.1119110234225
-0.270375,-19.2402623077407
-0.26959375,-26.9296942911976
-0.2688125,-26.3513020516935
-0.26803125,-25.9112348361761
-0.26725,-26.0563809248701
-0.26646875,-26.2831430564524
-0.2656875,-25.7692803517978
-0.26490625,-26.065725552246
-0.264125,-26.582203965332
-0.26334375,-26.7310678879616
-0.2625625,-26.6747390077127
-0.26178125,-27.1593767716886
-0.261,-27.4332909875955
-0.26021875,-26.963768254621
-0.2594375,-27.0010956920051
-0.25865625,-27.0715314314207
-0.257875,-27.201487154391
-0.25709375,-27.3363739096971
-0.2563125,-27.9773566797739
-0.25553125,-28.0267793203389
-0.25475,-28.2770511610623
-0.25396875,-28.5412303684062
-0.2531875,-28.6197504773951
-0.25240625,-28.7225313876294
-0.251625,-29.0669824609868
-0.25084375,-29.5057712622512
-0.2500625,-29.4980061448512
-0.24928125,-28.0362365682189
-0.2485,-17.1240916492151
-0.24771875,-13.5561330854166
-0.2469375,-11.4459703823396
-0.24615625,-10.3517293970691
-0.245375,-9.20624677134188
-0.24459375,-9.04406651088974
-0.2438125,-9.15119218412474
-0.24303125,-9.19053880911333
-0.24225,-8.91507323612709
-0.24146875,-9.21508767777436
-0.2406875,-8.86828789228282
-0.23990625,-8.77889980997978
-0.239125,-8.84607408903001
-0.23834375,-9.12239935846053
-0.2375625,-9.11540698747952
-0.23678125,-9.56023065724594
-0.236,-9.70612783209183
-0.23521875,-9.800831647377
-0.2344375,-9.71414518631506
-0.23365625,-9.71769208225452
-0.232875,-9.67574537107047
-0.23209375,-9.54367934805712
-0.2313125,-9.61700191023957
-0.23053125,-9.7681847645868
-0.22975,-9.9407493616009
-0.22896875,-10.2031472605561
-0.2281875,-10.565065796415
-0.22740625,-10.5875762565357
-0.226625,-10.7913365445974
-0.22584375,-10.7266736818208
-0.2250625,-10.7926923112118
-0.22428125,-10.9304659409687
-0.2235,-11.3775548640823
-0.22271875,-11.4459452203749
-0.2219375,-11.520038642665
-0.22115625,-11.6721188916787
-0.220375,-11.6401953439019
-0.21959375,-11.6044407037257
-0.2188125,-11.4688622982994
-0.21803125,-11.7002594510536
-0.21725,-11.406165173893
-0.21646875,-11.3098209076492
-0.2156875,-11.2395738064897
-0.21490625,-11.2712400939192
-0.214125,-11.1935899564207
-0.21334375,-11.1823400530133
-0.2125625,-11.1894541942736
-0.21178125,-11.0903867288757
-0.211,-10.9835537328079
-0.21021875,-10.8756578690854
-0.2094375,-10.8139457367622
-0.20865625,-7.75687121970385
-0.207875,-7.77829477065678
-0.20709375,-7.79629279279296
-0.2063125,-7.70948463983081
-0.20553125,-7.70422238580645
-0.20475,-10.5923323338501
-0.20396875,-10.5471094047378
-0.2031875,-10.6851649191114
-0.20240625,-10.9049805386406
-0.201625,-11.0349663193686
-0.20084375,-11.1526804579403
-0.2000625,-11.198713952359
-0.19928125,-11.202298319842
-0.1985,-11.3816526035484
-0.19771875,-11.5702211475724
-0.1969375,-11.6437557670787
-0.19615625,-11.7121351422176
-0.195375,-11.9265799089305
-0.19459375,-11.9325943080472
-0.1938125,-11.9535565429301
-0.19303125,-12.10752152576
-0.19225,-12.1324430929974
-0.19146875,-11.7877997247185
-0.1906875,-11.706121318497
-0.18990625,-11.5137140145399
-0.189125,-11.3151882233854
-0.18834375,-10.9780607028467
-0.1875625,-10.9278482320854
-0.18678125,-10.8113453291275
-0.186,-10.8229746489514
-0.18521875,-10.7831719055022
-0.1844375,-10.8535738064587
-0.18365625,-10.7992043595563
-0.182875,-10.7157050828797
-0.18209375,-10.5511747796571
-0.1813125,-10.5851889970407
-0.18053125,-10.7117693597827
-0.17975,-10.7703748766577
-0.17896875,-10.9408164250634
-0.1781875,-11.1320792193466
-0.17740625,-10.8692355142949
-0.176625,-10.7469699266479
-0.17584375,-10.6102517327632
-0.1750625,-10.2788854505041
-0.17428125,-10.2199935110209
-0.1735,-10.4755038663877
-0.17271875,-10.5060849290952
-0.1719375,-10.5178487800023
-0.17115625,-10.4724359662811
-0.170375,-10.279954516142
-0.16959375,-10.0607204017267
-0.1688125,-10.0892204844972
-0.16803125,-11.0031878264419
-0.16725,-12.3468948433818
-0.16646875,-14.2114493018579
-0.1656875,-17.5161797848494
-0.16490625,-28.783983384221
-0.164125,-29.6062641989394
-0.16334375,-29.5601862633094
-0.1625625,-29.4300470056019
-0.16178125,-29.2056509931009
-0.161,-29.1747269417178
-0.16021875,-29.0080312721635
-0.1594375,-29.0207969265109
-0.15865625,-29.0543181837522
-0.157875,-29.1486657561327
-0.15709375,-29.3349406537851
-0.1563125,-29.3938282216723
-0.15553125,-29.3989408107142
-0.15475,-29.4932147757651
-0.15396875,-29.6506732923916
-0.1531875,-29.6827836476692
-0.15240625,-29.8433461865
-0.151625,-23.9941895984477
-0.15084375,-15.533628955713
-0.1500625,-12.9830571602279
-0.14928125,-11.12606071053
-0.1485,-9.93939883838259
-0.14771875,-9.150193959854
-0.1469375,-9.07960988201747
-0.14615625,-9.03094334382435
-0.145375,-9.06863392485248
-0.14459375,-8.88734193991456
-0.1438125,-8.76003977087834
-0.14303125,-8.59049963988416
-0.14225,-8.42532941359127
-0.14146875,-8.42013257756209
-0.1406875,-8.57079668538653
-0.13990625,-8.70686158209912
-0.139125,-8.89588790466916
-0.13834375,-9.02192466020322
-0.1375625,-8.938410206108
-0.13678125,-8.80956280896376
-0.136,-8.68083638157231
-0.13521875,-8.6123008935032
-0.1344375,-8.23804626699639
-0.13365625,-8.28824082372449
-0.132875,-8.49685686870045
-0.13209375,-8.59238419005621
-0.1313125,-8.72237009293423
-0.13053125,-9.38132322713027
-0.12975,-9.58730501344396
-0.12896875,-9.72577566147236
-0.1281875,-9.96718391136631
-0.12740625,-10.4456539061345
-0.126625,-10.6835792185815
-0.12584375,-10.8951862360323
-0.1250625,-11.2495265609103
-0.12428125,-11.3490011380691
-0.1235,-11.2313592925909
-0.12271875,-11.126616969958
-0.1219375,-10.9804448547087
-0.12115625,-10.6610516201949
-0.120375,-10.7559178923044
-0.11959375,-10.2371838589722
-0.1188125,-10.0170458157074
-0.11803125,-10.2243765074042
-0.11725,-10.2162211979877
-0.11646875,-10.0205848571516
-0.1156875,-10.4766930455358
-0.11490625,-10.6375283953821
-0.114125,-10.4757292032876
-0.11334375,-10.1821112518207
-0.1125625,-10.2731321641992
-0.11178125,-10.2243930060697
-0.111,-7.20095801038686
-0.11021875,-7.12836514368945
-0.1094375,-7.03789565865466
-0.10865625,-6.83240576198559
-0.107875,-6.57719727898431
-0.10709375,-8.42804427341681
-0.1063125,-8.31110265393352
-0.10553125,-8.30167274106898
-0.10475,-8.05683246346263
-0.10396875,-8.13983838507875
-0.1031875,-8.20226981135237
-0.10240625,-8.41580599509236
-0.101625,-8.99679915042434
-0.10084375,-9.83176090620319
-0.1000625,-10.032153657925
-0.09928125,-10.2281475204361
-0.0985,-9.60259451257502
-0.09771875,-8.73119751140825
-0.0969375,-8.11763000698162
-0.09615625,-7.36216227695327
-0.095375,-7.36977806562712
-0.09459375,-7.25221308827068
-0.0938125,-7.21163164248792
-0.09303125,-7.34354621204302
-0.09225,-7.83246424914113
-0.09146875,-7.85218158016989
-0.0906875,-8.22762739211777
-0.08990625,-8.33774748843312
-0.089125,-8.39836105895591
-0.08834375,-8.61023398749441
-0.0875625,-8.75314265944697
-0.08678125,-8.54172505766881
-0.086,-8.46746378763106
-0.08521875,-8.55341458275798
-0.0844375,-8.37356198941122
-0.08365625,-8.12818968560477
-0.082875,-8.46030761538382
-0.08209375,-9.02766430276453
-0.0813125,-9.01037178227041
-0.08053125,-9.35594462741694
-0.07975,-9.84352321953408
-0.07896875,-9.69288755193427
-0.0781875,-9.705900077684
-0.07740625,-9.49639835996995
-0.076625,-9.71586148428666
-0.07584375,-9.63867338584084
-0.0750625,-9.6805897265219
-0.07428125,-9.22502303940561
-0.0735,-9.24675486187532
-0.07271875,-8.87003756001115
-0.0719375,-8.46953062854463
-0.07115625,-8.84618172749263
-0.070375,-9.95111269592218
-0.06959375,-11.3414642988242
-0.0688125,-13.2412448885783
-0.06803125,-19.154020037662
-0.06725,-27.8311370462421
-0.06646875,-27.8172637749288
-0.0656875,-27.7840253485066
-0.06490625,-27.8891766648535
-0.064125,-27.8812402770994
-0.06334375,-28.1356386689406
-0.0625625,-28.2884968683905
-0.06178125,-28.5653885191856
-0.061,-28.5986835485386
-0.06021875,-28.5715041295428
-0.0594375,-28.6895792146139
-0.05865625,-28.9395480519105
-0.057875,-29.0285275743922
-0.05709375,-29.1727565946169
-0.0563125,-29.2164168393439
-0.05553125,-29.1799266329715
-0.05475,-29.2765054116665
-0.05396875,-29.3497640455195
-0.0531875,-29.4750433711855
-0.05240625,-29.4115085483135
-0.051625,-29.5757810077908
-0.05084375,-29.3704965215621
-0.0500625,-28.9780150650268
-0.04928125,-20.0219362032085
-0.0485,-13.8104942978068
-0.04771875,-11.0398094206761
-0.0469375,-9.51799484334004
-0.04615625,-8.30244114955508
-0.045375,-7.65427031205062
-0.04459375,-7.67206211580318
-0.0438125,-7.73459750715833
-0.04303125,-7.60878648436047
-0.04225,-7.55892121160706
-0.04146875,-7.52425158887276
-0.0406875,-7.25995871288686
-0.03990625,-7.1728785911856
-0.039125,-7.27501063448214
-0.03834375,-7.43337175217116
-0.0375625,-7.54701770190562
-0.03678125,-7.74155703642548
-0.036,-7.93750559154402
-0.03521875,-7.97036734175538
-0.0344375,-8.02231055396565
-0.03365625,-7.96182450106966
-0.032875,-7.91083792657975
-0.03209375,-7.792198311243
-0.0313125,-7.93897497937537
-0.03053125,-7.88481521222731
-0.02975,-8.17868913126002
-0.02896875,-8.49097250038746
-0.0281875,-8.73896359413313
-0.02740625,-8.71855632729896
-0.026625,-9.05101402057443
-0.02584375,-8.90031234831837
-0.0250625,-9.09810637093827
-0.02428125,-9.38052038266584
-0.0235,-9.55473019446958
-0.02271875,-9.71611887847074
-0.0219375,-9.87429686120655
-0.02115625,-9.80943997819224
-0.020375,-9.83324684040202
-0.01959375,-9.94884166871474
-0.0188125,-9.78072858135071
-0.01803125,-9.84554723073587
-0.01725,-9.73335678615988
-0.01646875,-9.60284066576651
-0.0156875,-9.45361895692766
-0.01490625,-9.59124845677565
-0.014125,-9.43568907524046
-0.01334375,-9.53901531543836
-0.0125625,-9.5442989969095
-0.01178125,-9.53213922624015
-0.011,-9.2166832189892
-0.01021875,-9.20383279140987
-0.0094375,-9.02101754203431
-0.00865625,-7.60819445826662
-0.007875,-7.5575841194213
-0.00709375,-7.54145710048603
-0.0063125,-7.47210210442265
-0.00553125,-7.42003044279111
-0.00475,-8.55812729289474
-0.00396875,-8.72176182640597
-0.0031875,-8.87741082236245
-0.00240625,-8.97159426167664
-0.001625,-9.15612379367821
-0.00084375,-9.30240915972415
-6.25e-05,-9.26422279881856
0.00071875,-9.40978366869394
0.0015,-9.58773035430388
0.00228125,-9.74199381381704
0.0030625,-9.8078456602324
0.00384375,-9.91122503423578
0.004625,-9.88591087849798
0.00540625,-10.0567821593916
0.0061875,-9.91914201589609
0.00696875,-10.0510485336026
0.00775,-9.84716634564003
0.00853125,-9.8669665913991
0.0093125,-9.54025041719246
0.01009375,-9.52286195715667
0.010875,-9.248573726343
0.01165625,-9.14877732404307
0.0124375,-8.97319605514745
0.01321875,-8.9303481958348
0.014,-8.88193002028155
0.01478125,-8.91526192928276
0.0155625,-8.90030192722036
0.01634375,-8.79601189926989
0.017125,-8.72095777507243
0.01790625,-8.66072049153647
0.0186875,-8.80349676718332
0.01946875,-8.83647285226182
0.02025,-9.11215239021324
0.02103125,-9.27390753233332
0.0218125,-9.35999751341541
0.02259375,-9.0182656069173
0.023375,-8.86218405769734
0.02415625,-8.5471990681087
0.0249375,-8.36515939426301
0.02571875,-8.45684782081315
0.0265,-8.51879643952051
0.02728125,-8.62504612674822
0.0280625,-8.50538580352084
0.02884375,-8.38295817177932
0.029625,-7.93865246815002
0.03040625,-7.85555514605768
0.0311875,-8.39252356706438
0.03196875,-9.48750507061079
0.03275,-10.9812259711517
0.03353125,-13.6844812816925
0.0343125,-19.887537032015
0.03509375,-28.5231156515136
0.035875,-28.3881217764122
0.03665625,-28.2665472809361
0.0374375,-27.5964715462588
0.03821875,-27.5304530335316
0.039,-27.3997676188449
0.03978125,-27.4647103817957
0.0405625,-27.2503444631248
0.04134375,-27.5793155271024
0.042125,-27.8802568955731
0.04290625,-28.0219307876985
0.0436875,-28.2569072245338
0.04446875,-28.7744116882523
0.04525,-29.0817340375057
0.04603125,-28.9041277924295
0.0468125,-21.2772794416327
0.04759375,-13.9198297576466
0.048375,-11.1258069382522
0.04915625,-9.21153176531669
0.0499375,-8.14778009243552
0.05071875,-7.36442912784247
0.0515,-7.26680523630542
0.05228125,-7.39655149729364
0.0530625,-7.40377637434239
0.05384375,-7.06877080782275
0.054625,-7.00409641729743
0.05540625,-6.79307151111986
0.0561875,-6.50821046399231
0.05696875,-6.47326975875666
0.05775,-6.64077803857198
0.05853125,-6.67639258732837
0.0593125,-6.75837628275925
0.06009375,-6.91106480377571
0.060875,-6.86966509438051
0.06165625,-6.76850651194971
0.0624375,-6.71450324003544
0.06321875,-6.49994798554491
0.064,-6.2563515016643
0.06478125,-6.45846977089719
0.0655625,-6.27903276234581
0.06634375,-6.40801942469405
0.067125,-6.94287735436576
0.06790625,-7.00204538183496
0.0686875,-6.8645376226106
0.06946875,-7.45856250831251
0.07025,-7.37371736205544
0.07103125,-7.34561549332415
0.0718125,-7.88721739483682
0.07259375,-8.19873475590423
0.073375,-8.35879270523223
0.07415625,-8.47945468194285
0.0749375,-8.54451311856006
0.07571875,-8.62040393049269
0.0765,-8.88646961762838
0.07728125,-8.60196790999078
0.0780625,-8.56432426577927
0.07884375,-8.30858465890591
0.079625,-8.1363843389748
0.08040625,-7.4438672897449
0.0811875,-7.37093627051679
0.08196875,-7.39519316842539
0.08275,-7.18175278815966
0.08353125,-7.02132912434178
0.0843125,-7.40095505773504
0.08509375,-7.27380899660093
0.085875,-7.16977925269477
0.08665625,-7.0884708428023
0.0874375,-5.20269938479392
0.08821875,-5.06647644977073
0.089,-4.89600857599828
0.08978125,-4.76296226958169
0.0905625,-4.49418303583587
0.09134375,-5.56854207388199
0.092125,-5.47922291960655
0.09290625,-5.42655875660164
0.0936875,-5.29626208565937
0.09446875,-5.4100701128254
0.09525,-5.61778010379939
0.09603125,-5.76320646316799
0.0968125,-6.08139225313256
0.09759375,-6.52149376207097
0.098375,-7.41240944935291
0.09915625,-8.07005239656072
0.0999375,-8.30743771939498
0.10071875,-8.57816370822032
0.1015,-8.8452671493185
0.10228125,-8.52384597408459
0.1030625,-8.63588686176121
0.10384375,-8.6542673689981
0.104625,-8.9543469192938
0.10540625,-9.08571105632763
0.1061875,-9.32663494450804
0.10696875,-9.41030851660674
0.10775,-9.54411270941608
0.10853125,-9.58256430594609
0.1093125,-9.82071869275126
0.11009375,-9.89612727459025
0.110875,-9.93073958494308
0.11165625,-10.0945640580231
0.1124375,-10.1014703518755
0.11321875,-9.93294849396369
0.114,-9.884899174628
0.11478125,-10.1225245495596
0.1155625,-10.2759045962212
0.11634375,-10.1962327384222
0.117125,-10.4415388534792
0.11790625,-10.6939248677387
0.1186875,-10.2285326291736
0.11946875,-10.1263492355532
0.12025,-10.2041891414001
0.12103125,-10.0330642665005
0.1218125,-10.3256487867953
0.12259375,-10.4928552458315
0.123375,-10.7138624975107
0.12415625,-10.6291928161728
0.1249375,-10.5079736069604
0.12571875,-9.90230277961027
0.1265,-9.79589670709755
0.12728125,-10.206431030091
0.1280625,-11.1584843160101
0.12884375,-12.4211142501457
0.129625,-14.8116897928314
0.13040625,-20.1371075705249
0.1311875,-26.0273533679705
0.13196875,-25.4899815007478
0.13275,-25.6709609319196
0.13353125,-25.9340394289573
0.1343125,-25.6329658219884
0.13509375,-25.8270802327758
0.135875,-26.2983290447454
0.13665625,-26.4960253535132
0.1374375,-26.0285105025253
0.13821875,-26.1315921524768
0.139,-26.3818213269184
0.13978125,-26.3668080529751
0.1405625,-26.3364585122695
0.14134375,-26.9768478152839
0.142125,-27.2530705831993
0.14290625,-27.5247390312517
0.1436875,-27.855384997939
0.14446875,-28.0260916391834
0.14525,-28.4303892493559
0.14603125,-28.7900438363959
0.1468125,-29.0484200405963
0.14759375,-29.53524653333
0.148375,-29.9806403524975
0.14915625,-30.3065920687682
0.1499375,-29.6372658131891
0.15071875,-17.5786247991739
0.1515,-13.8030234752322
0.15228125,-11.8226608507985
0.1530625,-10.6570257586764
0.15384375,-9.52334116280367
0.154625,-9.35302041547285
0.15540625,-9.5529521455928
0.1561875,-9.55044944027795
0.15696875,-9.26744751730418
0.15775,-9.43521430791068
0.15853125,-9.22362421051105
0.1593125,-8.94602736805702
0.16009375,-8.99219124921765
0.160875,-9.26370438050103
0.16165625,-9.30895143951141
0.1624375,-9.53969029798407
0.16321875,-9.84015303852479
0.164,-9.93137218109654
0.16478125,-9.84382916493556
0.1655625,-9.84332118661894
0.16634375,-9.81288261251019
0.167125,-9.64148987630607
0.16790625,-9.64959097639563
0.1686875,-9.79003739572406
0.16946875,-9.90848833615266
0.17025,-10.1760834121464
0.17103125,-10.5224319544166
0.1718125,-10.5611534214468
0.17259375,-10.7050696676932
0.173375,-10.7765693721619
0.17415625,-10.7237875891328
0.1749375,-10.8610287996611
0.17571875,-11.2849281230721
0.1765,-11.3379422710145
0.17728125,-11.3685167665541
0.1780625,-11.5382086720429
0.17884375,-11.4941581771398
0.179625,-11.4570338363966
0.18040625,-11.4321251214089
0.1811875,-11.5765826737389
0.18196875,-11.3913918768998
0.18275,-11.350530200253
0.18353125,-11.2883873102833
0.1843125,-11.2427715241074
0.18509375,-11.2275045778836
0.185875,-11.2222381827432
0.18665625,-11.1372430453071
0.1874375,-11.0773889126677
0.18821875,-11.0265640447848
0.189,-10.9218933934442
0.18978125,-10.816589016194
0.1905625,-9.28052626975877
0.19134375,-9.26562173646566
0.192125,-9.22404538957975
0.19290625,-9.10660424553529
0.1936875,-9.15879761045621
0.19446875,-10.4806367047378
0.19525,-10.4268839252502
0.19603125,-10.6057274053793
0.1968125,-10.8462259794257
0.19759375,-10.8370652398014
0.198375,-10.9598968034169
0.19915625,-11.0407525708137
0.1999375,-11.0358825650158
0.20071875,-11.1122196654855
0.2015,-11.3637862185719
0.20228125,-11.5505640012057
0.2030625,-11.5303140620612
0.20384375,-11.7701105957693
0.204625,-11.726399396637
0.20540625,-11.7083848609727
0.2061875,-11.7382414058416
0.20696875,-11.8123840379955
0.20775,-11.4470167980394
0.20853125,-11.4631821325556
0.2093125,-11.2568707410374
0.21009375,-11.0565658812836
0.210875,-10.8067546846389
0.21165625,-10.7233878092115
0.2124375,-10.5238990963341
0.21321875,-10.5126186120647
0.214,-10.4994209055324
0.21478125,-10.4970448021179
0.2155625,-10.5403124374374
0.21634375,-10.4629634556298
0.217125,-10.3780451130066
0.21790625,-10.4584275095186
0.2186875,-10.5313574587456
0.21946875,-10.5478302818721
0.22025,-10.827988561013
0.22103125,-11.0135436329229
0.2218125,-10.7628315096665
0.22259375,-10.7161322895196
0.223375,-10.5399594653369
0.22415625,-10.2025788443729
0.2249375,-10.0900745723466
0.22571875,-10.2335716009015
0.2265,-10.3213319683845
0.22728125,-10.3789172489989
0.2280625,-10.2305884972145
0.22884375,-10.0742409332169
0.229625,-9.90363259863582
0.23040625,-9.8365223876926
0.2311875,-10.6965992739426
0.23196875,-12.0717450237198
0.23275,-13.8708635620183
0.23353125,-17.1006342507103
0.2343125,-27.5965368918477
0.23509375,-29.3973258769392
0.235875,-29.5802764182494
0.23665625,-29.4602861084455
0.2374375,-29.5255786018628
0.23821875,-29.5096046177663
0.239,-29.2194963937199
0.23978125,-29.2759938217669
0.2405625,-29.3037690714563
0.24134375,-29.300754351262
0.242125,-29.2209300985739
0.24290625,-29.6344726032163
0.2436875,-29.6721258727968
0.24446875,-29.7869600986088
0.24525,-29.6848124564338
0.24603125,-29.8032074098255
0.2468125,-29.7938652008825
0.24759375,-29.8462697801321
0.248375,-29.8792883263512
0.24915625,-29.9681873266757
0.2499375,-29.9470849374108
0.25071875,-22.1277269227073
0.2515,-14.2620101299063
0.25228125,-11.6436660207526
0.2530625,-9.73714159252266
0.25384375,-8.57309614178553
0.254625,-7.82783134445441
0.25540625,-7.8148605734238
0.2561875,-7.85757606783869
0.25696875,-7.97981169004246
0.25775,-7.91331531129355
0.25853125,-7.94086316277932
0.2593125,-7.7813613274053
0.26009375,-7.69498954527535
0.260875,-7.75484189045751
0.26165625,-7.89031388281776
0.2624375,-7.94239846693615
0.26321875,-8.07564464618284
0.264,-8.09328583440211
0.26478125,-8.07098082853112
0.2655625,-7.8219843356146
0.26634375,-7.73475229464156
0.267125,-7.81054229386747
0.26790625,-7.48775779488731
0.2686875,-7.51164439869781
0.26946875,-7.85246763773213
0.27025,-8.1184802289169
0.27103125,-8.27297209655816
0.2718125,-8.92099620126719
0.27259375,-9.20495493837258
0.273375,-9.47223894823036
0.27415625,-9.40281524845126
0.2749375,-9.79389779248005
0.27571875,-10.0672460614201
0.2765,-10.2614318910096
0.27728125,-10.2448268319077
0.2780625,-10.125919977396
0.27884375,-9.76350637440313
0.279625,-9.82087363031275
0.28040625,-9.35321280084754
0.2811875,-9.18460900535684
0.28196875,-9.49365068746157
0.28275,-9.30859856751719
0.28353125,-9.07390382068563
0.2843125,-9.45228629257661
0.28509375,-9.60395475093139
0.285875,-9.31254810067831
0.28665625,-9.37858539368766
0.2874375,-9.49218786787554
0.28821875,-9.46303279064128
0.289,-8.96687675732248
0.28978125,-8.90834465401351
0.2905625,-8.67388291791917
0.29134375,-7.03248391691108
0.292125,-6.65776494236371
0.29290625,-6.33804925079309
0.2936875,-6.08123774476731
0.29446875,-5.78185138584399
0.29525,-6.29216938460654
0.29603125,-6.40355165640678
0.2968125,-6.74227448950773
0.29759375,-7.00117409649953
0.298375,-7.38058598344654
0.29915625,-7.54388855339222
0.2999375,-7.43979920777724
0.30071875,-7.42953484860416
0.3015,-7.42004144250614
0.30228125,-7.58923012570416
0.3030625,-7.99461767080803
0.30384375,-8.08876544031847
0.304625,-8.35318751705535
0.30540625,-8.53458369297257
0.3061875,-8.26262906427808
0.30696875,-8.44123676014895
0.30775,-8.48270272409958
0.30853125,-8.4845457856301
0.3093125,-8.5827300434918
0.31009375,-8.70755311698814
0.310875,-8.59944773524658
0.31165625,-8.7527833281468
0.3124375,-8.78368114086224
0.31321875,-8.63808203803314
0.314,-8.67813085497829
0.31478125,-8.78662618893382
0.3155625,-8.67873499279668
0.31634375,-8.13636650890097
0.317125,-8.2909098562949
0.31790625,-8.44609879178257
0.3186875,-8.44489618942355
0.31946875,-8.72309283273373
0.32025,-9.69110866586237
0.32103125,-9.80467798999526
0.3218125,-10.2378886102835
0.32259375,-10.0991200183184
0.323375,-10.0510061587314
0.32415625,-9.72256890875256
0.3249375,-9.52966422845528
0.32571875,-9.39544763868614
0.3265,-9.51655868608375
0.32728125,-9.60961469410433
0.3280625,-9.22604386042354
0.32884375,-8.92382150070215
0.329625,-8.76543888501924
0.33040625,-8.68544834769293
0.3311875,-9.0002518007818
0.33196875,-10.272857238741
0.33275,-11.9496624598256
0.33353125,-14.0469358889913
0.3343125,-19.1211889808298
0.33509375,-28.539646394339
0.335875,-28.7222141821923
0.33665625,-29.1437176236727
0.3374375,-28.9033238997853
0.33821875,-28.9611264338182
0.339,-29.0444732088429
0.33978125,-29.1025094896539
0.3405625,-29.0697058383039
0.34134375,-29.4298661342683
0.342125,-29.7848897053124
0.34290625,-29.7780502256704
0.3436875,-29.6939295566206
0.34446875,-29.76806566964
0.34525,-29.8643030538699
0.34603125,-29.929459273138
0.3468125,-30.1689476330274
0.34759375,-30.496508566272
0.348375,-30.6623179661765
0.34915625,-30.8359797628038
0.3499375,-30.7563406309788
0.35071875,-20.1115058681119
0.3515,-15.6681655867961
0.35228125,-13.5540019033332
0.3530625,-12.3299195505459
0.35384375,-11.1437516012568
0.354625,-10.7561907600583
0.35540625,-10.9456477596378
0.3561875,-10.9644330697398
0.35696875,-10.7338532432712
0.35775,-10.8868031370853
0.35853125,-10.6975504854141
0.3593125,-10.3989713573937
0.36009375,-10.4193367975169
0.360875,-10.6218873842222
0.36165625,-10.6295460839644
0.3624375,-10.8640583609356
0.36321875,-11.1759951198138
0.364,-11.261647989921
0.36478125,-11.1651878917024
0.3655625,-11.2250570040042
0.36634375,-11.224635549012
0.367125,-11.0209164238262
0.36790625,-10.9902454850029
0.3686875,-11.1251815596191
0.36946875,-11.1707559563698
0.37025,-11.4561082625083
0.37103125,-11.8279646936917
0.3718125,-11.9356826548833
0.37259375,-12.0518163878016
0.373375,-12.2166447049839
0.37415625,-12.1050010287883
0.3749375,-12.2663139641229
0.37571875,-12.6433934955197
0.3765,-12.7663635167077
0.37728125,-12.7756513866831
0.3780625,-13.0277933641615
0.37884375,-12.9289815592946
0.379625,-12.8909619660743
0.38040625,-12.9201829793543
0.3811875,-13.0687581194034
0.38196875,-12.7874063041279
0.38275,-12.7752917653116
0.38353125,-12.6496030228874
0.3843125,-12.5498522771701
0.38509375,-12.5257923440147
0.385875,-12.5194158131797
0.38665625,-12.491477897036
0.3874375,-12.3795644145973
0.38821875,-12.2779323710558
0.389,-12.1230477355222
0.38978125,-12.0075136785292
0.3905625,-11.0354100561199
0.39134375,-11.0290671477281
0.392125,-11.0260243175372
0.39290625,-10.9071818152218
0.3936875,-10.9765162955161
0.39446875,-11.6740137937143
0.39525,-11.6301634497626
0.39603125,-11.7325661251514
0.3968125,-11.9950023781596
0.39759375,-11.9620372350834
0.398375,-12.1833413977241
0.39915625,-12.3020716119613
0.3999375,-12.3264463044413
0.40071875,-12.3815229518518
0.4015,-12.6502239925802
0.40228125,-12.7479043252195
0.4030625,-12.7693154610141
0.40384375,-12.9631361676882
0.404625,-12.9389239900998
0.40540625,-12.9267653487662
0.4061875,-12.9316539260106
0.40696875,-12.9902900001589
0.40775,-12.6606156397573
0.40853125,-12.6219165352782
0.4093125,-12.4579421384023
0.41009375,-12.2637513214245
0.410875,-12.0198287737582
0.41165625,-11.9698426825982
0.4124375,-11.7857800083428
0.41321875,-11.6947604953593
0.414,-11.5812151005963
0.41478125,-11.5567664013959
0.4155625,-11.5375756497274
0.41634375,-11.4528276768465
0.417125,-11.3237774023722
0.41790625,-11.4945244852975
0.4186875,-11.5483323965226
0.41946875,-11.6272405880195
0.42025,-11.8285601127691
0.42103125,-12.0548453219848
0.4218125,-11.7357910714374
0.42259375,-11.6280932008834
0.423375,-11.295493647106
0.42415625,-10.8830324474397
0.4249375,-10.7611893426031
0.42571875,-10.920623788878
0.4265,-10.9894649063429
0.42728125,-11.0635775316575
0.4280625,-10.9567915638354
0.42884375,-10.7362141621425
0.429625,-10.5046656914989
0.43040625,-10.4235488376657
0.4311875,-11.2654607058596
0.43196875,-12.6483185444897
0.43275,-14.4660241291186
0.43353125,-17.6732688026691
0.4343125,-27.7910468824062
0.43509375,-29.5386744025384
0.435875,-29.3642745741079
0.43665625,-29.3428861469673
0.4374375,-29.0660804244026
0.43821875,-29.0772144833367
0.439,-29.0586407063789
0.43978125,-28.9261140423439
0.4405625,-28.9487645242808
0.44134375,-29.1441805899813
0.442125,-29.0890292657809
0.44290625,-29.2425179311962
0.4436875,-29.37126129759
0.44446875,-29.4425041010609
0.44525,-29.509775925401
0.44603125,-29.6292825878826
0.4468125,-29.5878628122302
0.44759375,-29.9142469024436
0.448375,-30.0144792737906
0.44915625,-29.8667767924479
0.4499375,-29.6506626806886
0.45071875,-17.5485811638517
0.4515,-12.2569069390394
0.45228125,-10.1444864716266
0.4530625,-8.82349723171584
0.45384375,-7.47738904430761
0.454625,-7.05102822823493
0.45540625,-7.28282427499645
0.4561875,-7.24880676197747
0.45696875,-7.08881344895322
0.45775,-7.33386512491994
0.45853125,-7.09227973061005
0.4593125,-6.6973353310928
0.46009375,-6.79948129627673
0.460875,-6.93403847549049
0.46165625,-6.93810190171569
0.4624375,-7.14944959647949
0.46321875,-7.36800844495986
0.464,-7.28655974450294
0.46478125,-7.26917411425357
0.4655625,-7.03206880982622
0.46634375,-6.95085512294445
0.467125,-7.03287022948378
0.46790625,-6.71611223663325
0.4686875,-6.59444201479767
0.46946875,-6.96023041926009
0.47025,-7.18184853200322
0.47103125,-7.23268578697636
0.4718125,-7.7202549670087
0.47259375,-8.00602216774617
0.473375,-8.14384136434419
0.47415625,-8.11450118873817
0.4749375,-8.5328566912273
0.47571875,-8.96445528849015
0.4765,-9.32278045841615
0.47728125,-9.15457906920744
0.4780625,-9.20754579565177
0.47884375,-8.84112789272908
0.479625,-8.71492120444418
0.48040625,-7.95413697324248
0.4811875,-7.89804995593209
0.48196875,-7.77613285347225
0.48275,-7.52486109843918
0.48353125,-7.14221654505726
0.4843125,-7.51713824893784
0.48509375,-7.5337998278524
0.485875,-7.36462367393418
0.48665625,-7.26215444704557
0.4874375,-7.28076869115093
0.48821875,-7.10193897286798
0.489,-6.66851867617692
0.48978125,-6.49963287058252
0.4905625,-4.50583439064687
0.49134375,-4.3585949731341
0.492125,-4.18905668716531
0.49290625,-3.8966072562469
0.4936875,-3.84416059717008
0.49446875,-4.92400437525088
0.49525,-4.72181405197974
0.49603125,-4.64248354916321
0.4968125,-4.82405597906859
0.49759375,-4.43274856388116
0.498375,-4.67287501983157
0.49915625,-4.95835409435851
0.4999375,-5.12598987452616
0.50071875,-5.49850339831245
0.5015,-6.33913444536573
0.50228125,-6.80838047505392
0.5030625,-6.89808225940586
0.50384375,-7.17707527335485
0.504625,-7.45037742667933
0.50540625,-7.61109643349776
0.5061875,-7.83439967144157
0.50696875,-8.18185120042784
0.50775,-8.16896658691468
0.50853125,-8.26622298461735
0.5093125,-8.47145556571475
0.51009375,-8.42651269624144
0.510875,-8.26849798865923
0.51165625,-8.4076339291447
0.5124375,-8.35365166166545
0.51321875,-8.23708769877092
0.514,-8.14933457169111
0.51478125,-8.26055188634052
0.5155625,-8.19302298633254
0.51634375,-7.68679664839215
0.517125,-7.62389446851683
0.51790625,-7.84009397035793
0.5186875,-7.69037820273634
0.51946875,-7.80997421586824
0.52025,-8.44337435409312
0.52103125,-8.56614604828558
0.5218125,-8.71498859137013
0.52259375,-8.83665747513336
0.523375,-8.65786469747018
0.52415625,-8.47108836756129
0.5249375,-8.33568146973124
0.52571875,-8.16911387096972
0.5265,-8.2876503070927
0.52728125,-8.29166465664559
0.5280625,-7.73143589595534
0.52884375,-7.22815722349574
0.529625,-7.08335853613296
0.53040625,-6.86458888913526
0.5311875,-7.56332911670738
0.53196875,-8.92397889009284
0.53275,-11.0571436972529
0.53353125,-13.7753795013563
0.5343125,-22.4788815551396
0.53509375,-25.0909257035411
0.535875,-25.5316823096391
0.53665625,-25.5694823964707
0.5374375,-25.3154423922361
0.53821875,-25.3532310400315
0.539,-25.458436158211
0.53978125,-25.4450319710643
0.5405625,-25.6685754879177
0.54134375,-26.1041159200083
0.542125,-26.4647314554755
0.54290625,-26.9752505741544
0.5436875,-27.5422410193242
0.54446875,-27.3658807074868
0.54525,-27.5941210524436
0.54603125,-27.819823866847
0.5468125,-28.1308180389042
0.54759375,-28.2636346080875
0.548375,-28.906608366973
0.54915625,-29.5372516444249
0.5499375,-29.6262777419824
0.55071875,-28.7210253703758
0.5515,-16.9102153634887
0.55228125,-12.2413309889065
0.5530625,-10.0358142129269
0.55384375,-8.84562253735368
0.554625,-7.64404866020808
0.55540625,-7.31715372918003
0.5561875,-7.42865497115096
0.55696875,-7.49557289585362
0.55775,-7.33410069142212
0.55853125,-7.59734128078964
0.5593125,-7.24622867095538
0.56009375,-7.12986458026669
0.560875,-7.22964121459936
0.56165625,-7.37977734213923
0.5624375,-7.36563317617069
0.56321875,-7.79326183041213
0.564,-8.04729472916655
0.56478125,-8.07006495294369
0.5655625,-7.98677162486874
0.56634375,-8.03284344000399
0.567125,-7.9744273382794
0.56790625,-7.79102718296145
0.5686875,-7.76909688472299
0.56946875,-7.91265961589939
0.57025,-8.05191075474486
0.57103125,-8.28078301646783
0.5718125,-8.64825932410479
0.57259375,-8.73415829824518
0.573375,-8.83246688065778
0.57415625,-8.84139884198054
0.5749375,-8.81419110871309
0.57571875,-8.99947568108909
0.5765,-9.40873034859894
0.57728125,-9.5649524435366
0.5780625,-9.60870494706405
0.57884375,-9.81715537213346
0.579625,-9.71090558405022
0.58040625,-9.6689901554169
0.5811875,-9.6386883892871
0.58196875,-9.82559363551824
0.58275,-9.56412731859691
0.58353125,-9.52041963733879
0.5843125,-9.4180658762582
0.58509375,-9.37849764747192
0.585875,-9.30341978677117
0.58665625,-9.33336027169153
0.5874375,-9.31997753396914
0.58821875,-9.24412430981653
0.589,-9.1372018509644
0.58978125,-9.03770142525564
0.5905625,-8.93049948903897
0.59134375,-7.85299469741971
0.592125,-7.82873323778524
0.59290625,-7.82607096455869
0.5936875,-7.69265592329837
0.59446875,-7.79223228222897
0.59525,-8.59170163662178
0.59603125,-8.58291711527961
0.5968125,-8.70604958628728
0.59759375,-8.95931147636364
0.598375,-8.86490120061429
0.59915625,-9.09171841976359
0.5999375,-9.17857839807518
0.60071875,-9.21526206232549
0.6015,-9.30012938000946
0.60228125,-9.59704534283072
0.6030625,-9.71480773759636
0.60384375,-9.72142057861861
0.604625,-9.91239727235345
0.60540625,-9.87224655072902
0.6061875,-9.85345332367941
0.60696875,-9.90624734578638
0.60775,-9.97533395890341
0.60853125,-9.67618229489197
0.6093125,-9.70142037447794
0.61009375,-9.54780954224346
0.610875,-9.32544705807727
0.61165625,-9.10072163800607
0.6124375,-9.02785924990794
0.61321875,-8.84962799394053
0.614,-8.82943469790908
0.61478125,-8.81439979675624
0.6155625,-8.77268829492136
0.61634375,-8.78067963459863
0.617125,-8.72452453320118
0.61790625,-8.58529682619827
0.6186875,-8.7063513238442
0.61946875,-8.80556346539311
0.62025,-8.91231665277682
0.62103125,-9.09462819351897
0.6218125,-9.30104379907224
0.62259375,-9.05653450045376
0.623375,-9.07799198804675
0.62415625,-8.78969740947911
0.6249375,-8.47576925418822
0.62571875,-8.44193916048007
0.6265,-8.68198478146797
0.62728125,-8.65900784119149
0.6280625,-8.80898775509415
0.62884375,-8.69732048710459
0.629625,-8.44419839200702
0.63040625,-8.17711511703167
0.6311875,-8.10277475708011
0.63196875,-8.90953567282424
0.63275,-10.2518059158326
0.63353125,-12.0815774451089
0.6343125,-15.1720311084047
0.63509375,-26.4236223734901
0.635875,-28.5631442118605
0.63665625,-28.4895783972728
0.6374375,-28.4047590584257
0.63821875,-28.4989153972556
0.639,-28.7471531006908
0.63978125,-28.6750295228798
0.6405625,-28.5997534807647
0.64134375,-28.5581226130892
0.642125,-28.4921745307277
0.64290625,-28.4359720788152
0.6436875,-28.5361735626231
0.64446875,-28.6632214151263
0.64525,-28.9394231830846
0.64603125,-29.0987991594547
0.6468125,-29.3174524510019
0.64759375,-29.6951323657039
0.648375,-29.6683480563222
0.64915625,-29.5844893538401
0.6499375,-29.2741428891276
0.65071875,-19.9720861429898
0.6515,-13.3515828570405
0.65228125,-10.8113718509019
0.6530625,-9.15535983103423
0.65384375,-7.80688674881689
0.654625,-7.29250764915213
0.65540625,-7.2985292740576
0.6561875,-7.32283593194604
0.65696875,-7.42853922979729
0.65775,-7.51806858528216
0.65853125,-7.40798237178693
0.6593125,-7.22810486873493
0.66009375,-7.17824594347316
0.660875,-7.15263107598498
0.66165625,-7.28909251463721
0.6624375,-7.39219889564197
0.66321875,-7.4766416383419
0.664,-7.54044539704668
0.66478125,-7.60565873943395
0.6655625,-7.40024891667647
0.66634375,-7.21236193865874
0.667125,-7.28543625089399
0.66790625,-6.9986468353231
0.6686875,-6.97098098048806
0.66946875,-7.26645137844977
0.67025,-7.62630523373158
0.67103125,-7.86616484999658
0.6718125,-8.48178190012487
0.67259375,-8.78756856617
0.673375,-9.12879553195956
0.67415625,-9.06947742159577
0.6749375,-9.43781991849128
0.67571875,-9.74014596743227
0.6765,-9.8612278809394
0.67728125,-9.85731515730865
0.6780625,-9.68146188137861
0.67884375,-9.37482333450088
0.679625,-9.36257499122775
0.68040625,-8.99220568160222
0.6811875,-8.78780028034816
0.68196875,-9.05740836244758
0.68275,-8.89581095646949
0.68353125,-8.75734916942074
0.6843125,-9.11319585480715
0.68509375,-9.31961373104802
0.685875,-9.07640851846754
0.68665625,-9.13510594306837
0.6874375,-9.23892456781208
0.68821875,-9.15355955812021
0.689,-8.68796656512004
0.68978125,-8.67167479495648
0.6905625,-8.07540873107499
0.69134375,-7.49623230203094
0.692125,-7.31910830457802
0.69290625,-7.17058102775336
0.6936875,-7.07500526367584
0.69446875,-7.24901821588258
0.69525,-7.25941816826888
0.69603125,-7.32769163511719
0.6968125,-7.37948837906269
0.69759375,-7.24637036912146
0.698375,-7.69666260259309
0.69915625,-8.44503037926579
0.6999375,-8.82304466945642
0.70071875,-9.64486152210775
0.7015,-10.5552573873993
0.70228125,-10.7383477605126
0.7030625,-10.1895159756128
0.70384375,-9.59890814949714
0.704625,-9.38141427282882
0.70540625,-9.30269077300223
0.7061875,-8.83516397606525
0.70696875,-9.04586980308457
0.70775,-9.15970523658486
0.70853125,-9.32652065284702
0.7093125,-9.40745078832877
0.71009375,-9.66288705251323
0.710875,-9.51529301755549
0.71165625,-9.71492041712649
0.7124375,-9.66758482018145
0.71321875,-9.55053958207556
0.714,-9.52562703183312
0.71478125,-9.74224193795283
0.7155625,-9.67301343660398
0.71634375,-9.10060846024837
0.717125,-9.20918921786502
0.71790625,-9.4700879948627
0.7186875,-9.39707843228708
0.71946875,-9.61742327504523
0.72025,-10.627463505218
0.72103125,-10.8188332318805
0.7218125,-11.1157140168481
0.72259375,-11.0174950076471
0.723375,-11.0128882081655
0.72415625,-10.6002042094603
0.7249375,-10.3938701884047
0.72571875,-10.27169462681
0.7265,-10.4091696456146
0.72728125,-10.4745342437794
0.7280625,-10.1319872642917
0.72884375,-9.77091043806873
0.729625,-9.60338691597055
0.73040625,-9.53908362709149
0.7311875,-9.95055958845908
0.73196875,-11.2276459423191
0.73275,-13.1047182775367
0.73353125,-15.4264129858695
0.7343125,-21.2255789390536
0.73509375,-29.4967965425378
0.735875,-29.6024475765807
0.73665625,-29.8346718769515
0.7374375,-29.575183860475
0.73821875,-29.7361955517672
0.739,-29.8511383528717
0.73978125,-29.7937666526579
0.7405625,-29.6262586945843
0.74134375,-29.9819854515355
0.742125,-30.1147815270904
0.74290625,-30.2602525023928
0.7436875,-30.3157325774774
0.74446875,-30.4547388250491
0.74525,-30.4612167332632
0.74603125,-30.7121563509421
0.7468125,-30.7834943642889
0.74759375,-30.7710510700361
0.748375,-30.8461089063046
0.74915625,-31.0769933599572
0.7499375,-30.9649289965962
0.75071875,-30.7946805576994
0.7515,-31.0001676500068
0.75228125,-30.9073962591194
0.7530625,-30.6559629345998
0.75384375,-30.5454595781704
0.754625,-30.399831431821
0.75540625,-30.0388491617621
0.7561875,-29.7710652800362
0.75696875,-29.686861927724
0.75775,-29.5228563820167
0.75853125,-26.8908175997879
0.7593125,-16.5676607012563
0.76009375,-13.5211060923764
0.760875,-11.7800214256449
0.76165625,-10.6662814711399
0.7624375,-9.76566702794099
0.76321875,-9.87640788435583
0.764,-10.2074911226142
0.76478125,-10.3385408493301
0.7655625,-10.3657266082402
0.76634375,-10.6496729413341
0.767125,-10.4742383391448
0.76790625,-10.3884908010537
0.7686875,-10.4547536168245
0.76946875,-10.6117296130605
0.77025,-10.6806184537198
0.77103125,-10.9176929068231
0.7718125,-11.0183965758343
0.77259375,-11.0284006488446
0.773375,-10.9864090087608
0.77415625,-10.8300336559102
0.7749375,-10.7570725760741
0.77571875,-10.6103950183612
0.7765,-10.7347539916788
0.77728125,-10.8607037295056
0.7780625,-11.1440744277363
0.77884375,-11.4514799784465
0.779625,-11.7800091658179
0.78040625,-11.8929055988448
0.7811875,-12.0417400474141
0.78196875,-12.0196919969027
0.78275,-12.1765055408562
0.78353125,-12.3263923850773
0.7843125,-12.5823641650638
0.78509375,-12.647053771747
0.785875,-12.6080463593377
0.78665625,-12.4994189552644
0.7874375,-12.4496077607113
0.78821875,-12.323965699307
0.789,-12.1915917057681
0.78978125,-12.268041659457
0.7905625,-12.0711301941004
0.79134375,-11.9139871320937
0.792125,-11.894489638364
0.79290625,-11.9501241577348
0.7936875,-11.8824620247105
0.79446875,-11.9160281485504
0.79525,-11.9554841526987
0.79603125,-11.9159004125324
0.7968125,-11.7203142086431
0.79759375,-11.6922906262516
0.798375,-11.6510230065695
0.79915625,-11.1669515878632
0.7999375,-11.1684830619391
0.80071875,-11.1833107514467
0.8015,-11.0595003221392
0.80228125,-11.040807707207
0.8030625,-11.3574481143708
0.80384375,-11.3227998496988
0.804625,-11.5086450999115
0.80540625,-11.6175962819842
0.8061875,-11.7274569364766
0.80696875,-11.8696601805892
0.80775,-11.9241902466699
0.80853125,-11.9498904692357
0.8093125,-12.1594107394911
0.81009375,-12.2428208771862
0.810875,-12.3392144799658
0.81165625,-12.3897817978906
0.8124375,-12.5282184285505
0.81321875,-12.5360681729071
0.814,-12.5971682139756
0.81478125,-12.7506548566784
0.8155625,-12.5867968627989
0.81634375,-12.2965920724812
0.817125,-12.2015034041864
0.81790625,-12.0897992593032
0.8186875,-11.8502963587843
0.81946875,-11.5804758891576
0.82025,-11.4992759812757
0.82103125,-11.2159648511266
0.8218125,-11.0399437231331
0.82259375,-10.6754964297812
0.823375,-10.7051832602378
0.82415625,-10.4522622845536
0.8249375,-10.3956672001632
0.82571875,-10.2019996107197
0.8265,-10.4863235894047
0.82728125,-10.5144148580766
0.8280625,-10.7048761250909
0.82884375,-10.913164869531
0.829625,-11.2174766289527
0.83040625,-11.0014713925356
0.8311875,-10.8401293506663
0.83196875,-10.7122729610634
0.83275,-10.4046860998784
0.83353125,-10.3781006837748
0.8343125,-10.3954413979898
0.83509375,-10.5052648600021
0.835875,-10.2710842488364
0.83665625,-10.236101953281
0.8374375,-9.90677451144351
0.83821875,-9.68895062866386
0.839,-9.85416825404577
0.83978125,-10.9573673080041
0.8405625,-12.2068716486041
0.84134375,-14.2587835972137
0.842125,-18.401204306923
0.84290625,-30.0722101073619
0.8436875,-30.2179174141507
0.84446875,-30.5172939741788
0.84525,-30.7040925061682
0.84603125,-30.7179678087297
0.8468125,-30.7106357892525
0.84759375,-31.0076345691834
0.848375,-30.8676704051855
0.84915625,-30.7567105784021
0.8499375,-30.8319057109305
0.85071875,-24.2612522641194
0.8515,-16.7489679986321
0.85228125,-14.1418904220223
0.8530625,-12.4330472762646
0.85384375,-11.1544510025254
0.854625,-10.4611216404815
0.85540625,-10.546626479453
0.8561875,-10.6369606580216
0.85696875,-10.6473659805907
0.85775,-10.6889892177121
0.85853125,-10.6840758191304
0.8593125,-10.3705509701447
0.86009375,-10.3128168505264
0.860875,-10.421282031355
0.86165625,-10.5066672434111
0.8624375,-10.5986034193048
0.86321875,-10.7823873505176
0.864,-10.8797050667853
0.86478125,-10.8617732391301
0.8655625,-10.7053519594536
0.86634375,-10.6256511698259
0.867125,-10.7557340189839
0.86790625,-10.2828031047206
0.8686875,-10.2709836549313
0.86946875,-10.5531420149742
0.87025,-10.7031834729092
0.87103125,-10.7199751660085
0.8718125,-11.3945056638122
0.87259375,-11.478799055602
0.873375,-11.7467712906715
0.87415625,-11.7166625301018
0.8749375,-12.1332988364616
0.87571875,-12.3463290994044
0.8765,-12.7709884178158
0.87728125,-12.8167009994797
0.8780625,-12.6815379539314
0.87884375,-12.4667044307138
0.879625,-12.474432819426
0.88040625,-11.7984866659086
0.8811875,-11.4517286145191
0.88196875,-11.6810278640515
0.88275,-11.2255140879349
0.88353125,-10.8321699739349
0.8843125,-11.1704336811369
0.88509375,-11.3072002090347
0.885875,-10.9782613620396
0.88665625,-10.9825079916577
0.8874375,-11.1287224117334
0.88821875,-10.9566067101062
0.889,-10.4294003933877
0.88978125,-10.3003456383543
0.8905625,-10.0071163618186
0.89134375,-9.16926559991703
0.892125,-9.00052056383523
0.89290625,-8.70693260725402
0.8936875,-8.46142115182142
0.89446875,-8.18471327264568
0.89525,-8.20971977874196
0.89603125,-8.09919586116938
0.8968125,-8.02932645629041
0.89759375,-7.86733339120487
0.898375,-8.27383332485997
0.89915625,-8.68272211040621
0.8999375,-8.66696955368577
0.90071875,-9.17348663835488
0.9015,-9.57617596836021
0.90228125,-9.50853857437684
0.9030625,-9.51079154759937
0.90384375,-9.67120204124856
0.904625,-9.88845928673783
0.90540625,-10.4044797466944
0.9061875,-10.718486605341
0.90696875,-11.2472488441828
0.90775,-11.6047913358718
0.90853125,-11.9046202039383
0.9093125,-11.9859165756947
0.91009375,-12.1384170328967
0.910875,-11.930437589052
0.91165625,-11.9574415303645
0.9124375,-11.8034016602641
0.91321875,-11.7057937818949
0.914,-11.6692809688245
0.91478125,-11.7560849289423
0.9155625,-11.7363961560829
0.91634375,-11.1952314094735
0.917125,-11.2114918820754
0.91790625,-11.1417085803292
0.9186875,-11.0537235823315
0.91946875,-11.1103184849939
0.92025,-11.8488050811565
0.92103125,-11.8944104266051
0.9218125,-12.3620516557034
0.92259375,-12.3022878124505
0.923375,-12.2310336043509
0.92415625,-11.9678747023176
0.9249375,-11.7942770476722
0.92571875,-11.6349013539754
0.9265,-11.6330945684749
0.92728125,-11.8148219319439
0.9280625,-11.3026352139416
0.92884375,-10.8445179408886
0.929625,-10.4986016459247
0.93040625,-10.3259740319245
0.9311875,-10.6226498676154
0.93196875,-11.77278998982
0.93275,-13.4913079571167
0.93353125,-15.7932653993221
0.9343125,-21.1771870210335
0.93509375,-29.1469775602024
0.935875,-29.476575401561
0.93665625,-29.5446673513421
0.9374375,-29.7081953638216
0.93821875,-30.0994021642766
0.939,-30.065793452467
0.93978125,-30.126180343354
0.9405625,-30.1982928675406
0.94134375,-30.3573738159265
0.942125,-30.4260167227164
0.94290625,-30.618563166268
0.9436875,-30.4297017106579
0.94446875,-30.4784543031807
0.94525,-30.4304424506993
0.94603125,-30.4102958037421
0.9468125,-30.3973544586111
0.94759375,-30.6176311053986
0.948375,-30.6425609856813
0.94915625,-30.6079183992649
0.9499375,-30.6970239133696
0.95071875,-22.3234909133496
0.9515,-17.1409920077934
0.95228125,-14.8716482400157
0.9530625,-13.3796937482639
0.95384375,-12.2855852075306
0.954625,-11.8595270216026
0.95540625,-12.030986331544
0.9561875,-11.9786079440942
0.95696875,-11.928703320787
0.95775,-11.9550961538919
0.95853125,-11.7429653751638
0.9593125,-11.4122667443038
0.96009375,-11.4962923513842
0.960875,-11.5724618003271
0.96165625,-11.7046137575993
0.9624375,-11.9890841095465
0.96321875,-12.2894338406433
0.964,-12.3682324122334
0.96478125,-12.4111286488538
0.9655625,-12.3975618264556
0.96634375,-12.2961384412611
0.967125,-12.2607655790664
0.96790625,-12.174142880008
0.9686875,-12.326736275378
0.96946875,-12.3749784808027
0.97025,-12.6645797830803
0.97103125,-12.916353200317
0.9718125,-13.170269422138
0.97259375,-13.2079690109943
0.973375,-13.3876874232517
0.97415625,-13.2575553653035
0.9749375,-13.384189326647
0.97571875,-13.7170766374343
0.9765,-13.8763314671926
0.97728125,-13.971483940355
0.9780625,-14.1346901755736
0.97884375,-14.1650583392491
0.979625,-14.1251289498909
0.98040625,-14.195964049183
0.9811875,-14.2655058185432
0.98196875,-14.099846695299
0.98275,-14.1701116194725
0.98353125,-14.0058651085708
0.9843125,-13.9473395746267
0.98509375,-13.8953401872997
0.985875,-13.937881745264
0.98665625,-13.8668630952983
0.9874375,-13.9610114531902
0.98821875,-13.8330205846632
0.989,-13.6199148143177
0.98978125,-13.5604346244401
0.9905625,-13.0586033088773
0.99134375,-12.8875526589154
0.992125,-12.8679097215856
0.99290625,-12.7834101143794
0.9936875,-12.7772570401132
0.99446875,-12.9581314032195
0.99525,-12.9433015796715
0.99603125,-13.1131245809282
0.9968125,-13.3243811352111
0.99759375,-13.3863044035877
0.998375,-13.5741048599843
0.99915625,-13.7099663736595
0.9999375,-13.6220322814776
1.00071875,-13.8153569377124
1.0015,-13.9364442818258
1.00228125,-14.1603564618352
1.0030625,-14.165315631853
1.00384375,-14.3118095881691
1.004625,-14.2483079887237
1.00540625,-14.409248017101
1.0061875,-14.2870385316218
1.00696875,-14.3737419920613
1.00775,-14.1700783733999
1.00853125,-14.1729579336764
1.0093125,-13.896188075553
1.01009375,-13.7755916720165
1.010875,-13.5069567891686
1.01165625,-13.5011480289103
1.0124375,-13.3179215859714
1.01321875,-13.2900707253792
1.014,-13.3263155616048
1.01478125,-13.4410236057072
1.0155625,-13.3517535680732
1.01634375,-13.2160594252739
1.017125,-13.0953872640057
1.01790625,-13.1166625034073
1.0186875,-13.1945814874982
1.01946875,-13.2383939279356
1.02025,-13.5062774199798
1.02103125,-13.7467142565481
1.0218125,-13.6065950300166
1.02259375,-13.3681956914465
1.023375,-13.2492566027895
1.02415625,-12.9507076952925
1.0249375,-12.7576961469982
1.02571875,-12.9497771842312
1.0265,-13.0024931368413
1.02728125,-13.0259693806178
1.0280625,-12.9674214692429
1.02884375,-12.8552886287085
1.029625,-12.4876068408261
1.03040625,-12.3663848459125
1.0311875,-13.067591765217
1.03196875,-14.1900917328863
1.03275,-15.7442543540759
1.03353125,-18.4464782131721
1.0343125,-25.5200861717654
1.03509375,-30.4266577730951
1.035875,-30.5821202273479
1.03665625,-30.831851342035
1.0374375,-30.6700079306014
1.03821875,-30.7067498844511
1.039,-30.6587815579519
1.03978125,-30.6062837934722
1.0405625,-30.5258829239441
1.04134375,-30.5953421995719
1.042125,-30.4765224017627
1.04290625,-30.6352015023974
1.0436875,-30.7223892525017
1.04446875,-30.8630179427481
1.04525,-31.0303791110995
1.04603125,-31.2988009670324
1.0468125,-31.2675220889092
1.04759375,-31.4383057267745
1.048375,-31.5259229211732
1.04915625,-31.6101949240144
1.0499375,-31.4954393040374
1.05071875,-31.3872556059885
1.0515,-31.1240375260195
1.05228125,-30.9715564226159
1.0530625,-30.7353297302981
1.05384375,-30.3592365964768
1.054625,-30.3049758023338
1.05540625,-30.2367350071709
1.0561875,-30.2997778750151
1.05696875,-30.1993023817101
1.05775,-30.4364149398982
1.05853125,-30.3552485422502
1.0593125,-30.3680293516849
1.06009375,-30.1741021033248
1.060875,-30.2827638411113
1.06165625,-30.1476201050695
1.0624375,-30.0032199376115
1.06321875,-29.9260225005478
1.064,-29.8169202675243
1.06478125,-29.8240504468617
1.0655625,-29.434463192665
1.06634375,-29.2935965205658
1.067125,-28.7224857987372
1.06790625,-28.1979713955562
1.0686875,-28.0230598284149
1.06946875,-28.0625074717562
1.07025,-28.1356347164989
1.07103125,-28.5245097375802
1.0718125,-28.8697646086667
1.07259375,-28.8797942932347
1.073375,-28.9185509185711
1.07415625,-28.8305202499923
1.0749375,-28.7710505376027
1.07571875,-29.0542573693787
1.0765,-28.979104099386
1.07728125,-29.0443268352807
1.0780625,-28.7125689085028
1.07884375,-28.7878447705275
1.079625,-28.653064702081
1.08040625,-27.8202120227906
1.0811875,-27.8738090934729
1.08196875,-28.368107660032
1.08275,-28.4099520111377
1.08353125,-28.6050445164007
1.0843125,-29.9918336411684
1.08509375,-30.2269974139239
1.085875,-30.1970820186048
1.08665625,-29.9782085578923
1.0874375,-30.0293870338142
1.08821875,-29.8974219046325
1.089,-29.4935664508214
1.08978125,-29.2143850860595
1.0905625,-28.6452829658752
1.09134375,-27.7317701161065
1.092125,-27.1422361755193
1.09290625,-25.7656338036866
1.0936875,-24.7796013443623
1.09446875,-24.1928608824551
1.09525,-23.3448034856582
1.09603125,-22.5124752697007
1.0968125,-22.2426148983996
1.09759375,-21.8664031820362
1.098375,-21.234406586903
1.09915625,-21.9303157511405
1.0999375,-22.8352029188361
1.10071875,-23.9118061324776
1.1015,-25.5263891076889
1.10228125,-29.6583165197923
1.1030625,-29.5211617971874
1.10384375,-29.2241393293741
1.104625,-29.4605077992477
1.10540625,-30.4215287943864
1.1061875,-31.6180979881044
1.10696875,-33.330666077355
1.10775,-37.9029866543409
1.10853125,-62.3644589718631
1.1093125,-63.911218043937
1.11009375,-64.8304784553664
1.110875,-65.498725989331
1.11165625,-66.0202956206577
1.1124375,-66.4447376550397
1.11321875,-66.7999849394614
1.114,-67.1034211568964
1.11478125,-67.3666247687315
1.1155625,-67.5977066802369
1.11634375,-67.8025760594939
1.117125,-67.9856754402666
1.11790625,-68.1504316676456
1.1186875,-68.2995451755443
1.11946875,-68.4351825734133
1.12025,-68.5591089627756
1.12103125,-68.6727813546042
1.1218125,-68.7774162552269
1.12259375,-68.8740394861429
1.123375,-68.9635237010756
1.12415625,-69.0466170255737
1.1249375,-69.1239652850966
1.12571875,-69.196129452233
1.1265,-69.2635995466279
1.12728125,-69.3268057631077
1.1280625,-69.3861275392346
1.12884375,-69.4419009744519
1.129625,-69.4944249226033
1.13040625,-69.5439660754373
1.1311875,-69.5907632297003
1.13196875,-69.63503087237
1.13275,-69.6769621902532
1.13353125,-69.7167316675061
1.1343125,-69.754497311892
1.13509375,-69.7904025319701
1.135875,-69.8245777780697
1.13665625,-69.8571419801963
1.1374375,-69.8882037731879
1.13821875,-69.9178625778953
1.139,-69.9462095595374
1.13978125,-69.97332844408
1.1405625,-69.9992962536878
1.14134375,-70.024183968068
1.142125,-70.0480570861411
1.14290625,-70.0709761297082
1.1436875,-70.0929971244517
1.14446875,-70.1141719753096
1.14525,-70.1345488471242
1.14603125,-70.1541724768219
1.1468125,-70.1730844802958
1.14759375,-70.1913236057264
1.148375,-70.2089259730207
1.14915625,-70.2259252903573
1.1499375,-70.2423530476104
1.15071875,-70.2582386815283
1.1515,-70.2736097460867
1.15228125,-70.2884920578365
1.1530625,-70.3029098157203
1.15384375,-70.3168857323251
1.154625,-70.3304411488668
1.15540625,-70.3435961188337
1.1561875,-70.3563695070937
1.15696875,-70.3687790835446
1.15775,-70.38084157793
1.15853125,-70.3925727743944
1.1593125,-70.4039875600664
1.16009375,-70.4151000020607
1.160875,-70.4259233780959
1.16165625,-70.4364702532074
1.1624375,-70.4467525082363
1.16321875,-70.4567813910316
1.164,-70.4665675536279
1.16478125,-70.4761210946695
1.1655625,-70.4854515932645
1.16634375,-70.4945681351719
1.167125,-70.5034793425522
1.16790625,-70.512193416136
1.1686875,-70.5207181408294
1.16946875,-70.5290609220945
1.17025,-70.5372288012777
1.17103125,-70.5452284911792
1.1718125,-70.5530663660944
1.17259375,-70.5607485146174
1.173375,-70.5682807296334
1.17415625,-70.5756685392818
1.1749375,-70.5829172153608
1.17571875,-70.5900317939501
1.1765,-70.5970170772321
1.17728125,-70.6038776516885
1.1780625,-70.6106179076939
1.17884375,-70.6172420336846
1.179625,-70.6237540412734
1.18040625,-70.6301577572328
1.1811875,-70.6364568586296
1.18196875,-70.6426548505609
1.18275,-70.6487550964792
1.18353125,-70.6547608212586
1.1843125,-70.6606751123551
1.18509375,-70.6665009261369
1.185875,-70.6722411082259
1.18665625,-70.6778983765436
1.1874375,-70.683475339298
1.18821875,-70.6889745090308
1.189,-70.6943982918346
1.18978125,-70.6997489969093
1.1905625,-70.7050288491675
1.19134375,-70.7102399809999
1.192125,-70.7153844435547
1.19290625,-70.7204642109021
1.1936875,-70.7254811812488
1.19446875,-70.7304371730226
1.19525,-70.7353339477822
1.19603125,-70.74017319551
1.1968125,-70.74495653753
1.19759375,-70.7496855427342
1.198375,-70.7543617262276
1.19915625,-70.7589865333986
1.1999375,-70.7635613660294
1.20071875,-70.7680875841827
1.2015,-70.7725664814569
1.20228125,-70.7769993163411
1.2030625,-70.7813872963685
1.20384375,-70.7857315977143
1.204625,-70.7900333374901
1.20540625,-70.7942936155654
1.2061875,-70.7985134692255
1.20696875,-70.8026939244252
1.20775,-70.8068359534468
1.20853125,-70.8109405032247
1.2093125,-70.8150084859349
1.21009375,-70.819040794907
1.210875,-70.8230382752727
1.21165625,-70.8270017488032
1.2124375,-70.8309320250922
1.21321875,-70.8348298688913
1.214,-70.8386960286672
1.21478125,-70.842531223617
1.2155625,-70.8463361610006
1.21634375,-70.8501115061596
1.217125,-70.853857914253
1.21790625,-70.8575760199076
1.2186875,-70.8612664432563
1.21946875,-70.8649297693879
1.22025,-70.8685665785575
1.22103125,-70.8721774287619
1.2218125,-70.8757628557175
1.22259375,-70.8793233852049
1.223375,-70.8828595244373
1.22415625,-70.8863717672136
1.2249375,-70.8898605865985
1.22571875,-70.8933264473894
1.2265,-70.8967697922105
1.22728125,-70.9001910625617
1.2280625,-70.9035906721922
1.22884375,-70.9069690334548
1.229625,-70.9103265460597
1.23040625,-70.9136635940206
1.2311875,-70.9169805474096
1.23196875,-70.9202777708103
1.23275,-70.9235556189043
1.23353125,-70.926814427325
1.2343125,-70.9300545331618
1.23509375,-70.9332762575571
1.235875,-70.9364799178374
1.23665625,-70.939665812487
1.2374375,-70.9428342393877
1.23821875,-70.9459854873861
1.239,-70.9491198331992
1.23978125,-70.9522375507247
1.2405625,-70.9553389029917
1.24134375,-70.958424149774
1.242125,-70.9614935347191
1.24290625,-70.9645473029049
1.2436875,-70.9675856873683
1.24446875,-70.9706089197188
1.24525,-70.9736172241324
1.24603125,-70.9766108170602
1.2468125,-70.9795899105008
1.24759375,-70.9825547106819
1.248375,-70.9855054167726
1.24915625,-70.9884422233513
1.2499375,-70.9913653224967
1.25071875,-70.9942748985167
1.2515,-70.9971711297563
1.25228125,-71.0000541929537
1.2530625,-71.0029242590058
1.25384375,-71.0057814931361
1.254625,-71.0086260564345
1.25540625,-71.0114581084229
1.2561875,-71.0142778025923
1.25696875,-71.0170852875761
1.25775,-71.0198807074121
1.25853125,-71.0226642094809
1.2593125,-71.0254359300922
1.26009375,-71.0281960061991
1.260875,-71.0309445683016
1.26165625,-71.0336817497787
1.2624375,-71.036407669586
1.26321875,-71.0391224538293
1.264,-71.0418262208329
1.26478125,-71.0445190876698
1.2655625,-71.0472011672706
1.26634375,-71.0498725709741
1.267125,-71.0525334078563
1.26790625,-71.0551837834576
1.2686875,-71.0578238042202
1.26946875,-71.0604535633238
1.27025,-71.0630731682502
1.27103125,-71.0656827113355
1.2718125,-71.0682822887909
1.27259375,-71.0708719841718
1.273375,-71.0734519007458
1.27415625,-71.0760221177181
1.2749375,-71.0785827245222
1.27571875,-71.0811337989511
1.2765,-71.0836754319506
1.27728125,-71.0862076960053
1.2780625,-71.088730674524
1.27884375,-71.0912444374319
1.279625,-71.0937490657104
1.28040625,-71.09624463271
1.2811875,-71.0987312033307
1.28196875,-71.1012088553644
1.28275,-71.1036776549932
1.28353125,-71.1061376693292
1.2843125,-71.10858896268
1.28509375,-71.1110316044111
1.285875,-71.1134656514476
1.28665625,-71.1158911695403
1.2874375,-71.1183082211365
1.28821875,-71.1207168590207
1.289,-71.1231171480363
1.28978125,-71.125509141359
1.2905625,-71.1278928967083
1.29134375,-71.1302684651464
1.292125,-71.1326359078578
1.29290625,-71.1349952730385
1.2936875,-71.1373466089597
1.29446875,-71.1396899707458
1.29525,-71.1420254073587
1.29603125,-71.1443529636254
1.2968125,-71.1466726857581
1.29759375,-71.1489846294047
1.298375,-71.1512888362762
1.29915625,-71.1535853499935
1.2999375,-71.1558742192201
1.30071875,-71.1581554869623
1.3015,-71.1604291981781
1.30228125,-71.1626953857994
1.3030625,-71.1649541005579
1.30384375,-71.1672053762863
1.304625,-71.1694492575223
1.30540625,-71.1716857748694
1.3061875,-71.1739149814095
1.30696875,-71.1761369051308
1.30775,-71.1783515878248
1.30853125,-71.180559062297
1.3093125,-71.1827593741832
1.31009375,-71.184952551127
1.310875,-71.1871386309305
1.31165625,-71.189317647709
1.3124375,-71.1914896360048
1.31321875,-71.1936546274043
1.314,-71.1958126549168
1.31478125,-71.1979637494365
1.3155625,-71.2001079491955
1.31634375,-71.2022452830322
1.317125,-71.2043757807451
1.31790625,-71.2064994734421
1.3186875,-71.208616396961
1.31946875,-71.210726575598
1.32025,-71.2128300424078
1.32103125,-71.2149268253589
1.3218125,-71.2170169558818
1.32259375,-71.2191004586876
1.323375,-71.2211773617236
1.32415625,-71.2232476990452
1.3249375,-71.2253114936016
1.32571875,-71.2273687711459
1.3265,-71.2294195649742
1.32728125,-71.2314638992903
1.3280625,-71.2335017957618
1.32884375,-71.2355332855262
1.329625,-71.2375583902614
1.33040625,-71.2395771391838
1.3311875,-71.2415895559772
1.33196875,-71.2435956679157
1.33275,-71.2455954960081
1.33353125,-71.2475890746823
1.3343125,-71.2495764206865
1.33509375,-71.2515575609193
1.335875,-71.2535325173694
1.33665625,-71.2555013199991
1.3374375,-71.2574639834151
1.33821875,-71.2594205386787
1.339,-71.2613710051399
1.33978125,-71.2633154071113
1.3405625,-71.2652537657576
1.34134375,-71.2671861083818
1.342125,-71.2691124503932
1.34290625,-71.2710328179679
1.3436875,-71.2729472412546
1.34446875,-71.2748557378922
1.34525,-71.2767583284137
1.34603125,-71.2786550342719
1.3468125,-71.2805458841742
1.34759375,-71.2824308901028
1.348375,-71.2843100753696
1.34915625,-71.2861834695769
1.3499375,-71.2880510939163
1.35071875,-71.2899129624265
1.3515,-71.291769104444
1.35228125,-71.2936195394879
1.3530625,-71.2954642822121
1.35384375,-71.2973033576632
1.354625,-71.2991367919527
1.35540625,-71.30096460128
1.3561875,-71.3027868074041
1.35696875,-71.3046034395776
1.35775,-71.3064145124502
1.35853125,-71.308220047114
1.3593125,-71.3100200587703
1.36009375,-71.3118145804858
1.360875,-71.3136036210792
1.36165625,-71.3153872081708
1.3624375,-71.3171653607369
1.36321875,-71.3189381068959
1.364,-71.3207054583672
1.36478125,-71.3224674434793
1.3655625,-71.3242240825015
1.36634375,-71.3259753914626
1.367125,-71.3277213998093
1.36790625,-71.3294621190908
1.3686875,-71.3311975743134
1.36946875,-71.3329277873541
1.37025,-71.3346527773784
1.37103125,-71.3363725631006
1.3718125,-71.3380871718179
1.37259375,-71.3397966241121
1.373375,-71.3415009354312
1.37415625,-71.3432001362141
1.3749375,-71.3448942376138
1.37571875,-71.3465832694225
1.3765,-71.3482672483033
1.37728125,-71.3499461985101
1.3780625,-71.3516201390837
1.37884375,-71.3532890910344
1.379625,-71.3549530830809
1.38040625,-71.3566121307912
1.3811875,-71.3582662577928
1.38196875,-71.3599154894138
1.38275,-71.3615598494867
1.38353125,-71.3631993495711
1.3843125,-71.3648340153312
1.38509375,-71.3664638731476
1.385875,-71.3680889394794
1.38665625,-71.369709239438
1.3874375,-71.3713247972585
1.38821875,-71.3729356370997
1.389,-71.374541780145
1.38978125,-71.3761432465214
1.3905625,-71.3777400649849
1.39134375,-71.3793322547705
1.392125,-71.3809198411359
1.39290625,-71.3825028452914
1.3936875,-71.384081293337
1.39446875,-71.385655205494
1.39525,-71.3872246083352
1.39603125,-71.38878952607
1.3968125,-71.3903499797613
1.39759375,-71.3919059969561
1.398375,-71.3934575985613
1.39915625,-71.3950048098465
1.3999375,-71.3965476579808
1.40071875,-71.3980861651174
1.4015,-71.3996203602732
1.40228125,-71.4011502665271
1.4030625,-71.40267590689
1.40384375,-71.4041973087778
1.404625,-71.4057144950031
1.40540625,-71.4072274946301
1.4061875,-71.4087363343176
1.40696875,-71.4102410416269
1.40775,-71.4117416326949
1.40853125,-71.4132381488057
1.4093125,-71.4147306059895
1.41009375,-71.4162190320827
1.410875,-71.417703452642
1.41165625,-71.4191839006323
1.4124375,-71.4206603975609
1.41321875,-71.4221329732572
1.414,-71.4236016592461
1.41478125,-71.4250664854028
1.4155625,-71.4265274771302
1.41634375,-71.4279846600605
1.417125,-71.4294380656167
1.41790625,-71.4308877184159
1.4186875,-71.4323336508796
1.41946875,-71.4337758904128
1.42025,-71.4352144724207
1.42103125,-71.4366494250536
1.4218125,-71.4380807766421
1.42259375,-71.4395085535187
1.423375,-71.440932791713
1.42415625,-71.4423535167317
1.4249375,-71.4437707618324
1.42571875,-71.4451845609759
1.4265,-71.4465949472171
1.42728125,-71.4480019466926
1.4280625,-71.4494055973794
1.42884375,-71.4508059271649
1.429625,-71.4522029708741
1.43040625,-71.4535967597187
1.4311875,-71.4549873279703
1.43196875,-71.4563747066142
1.43275,-71.4577589357608
1.43353125,-71.4591400428276
1.4343125,-71.4605180676544
1.43509375,-71.4618930408095
1.435875,-71.46326500441
1.43665625,-71.464633982587
1.4374375,-71.4660000186552
1.43821875,-71.4673631450614
1.439,-71.4687234028546
1.43978125,-71.4700808185885
1.4405625,-71.4714354411045
1.44134375,-71.472787303371
1.442125,-71.4741364432051
1.44290625,-71.4754828993704
1.4436875,-71.4768267129637
1.44446875,-71.4781679109428
1.44525,-71.4795065403871
1.44603125,-71.4808426413114
1.4468125,-71.4821762503247
1.44759375,-71.4835074087295
1.448375,-71.48483616325
1.44915625,-71.4861625463746
1.4499375,-71.4874866013251
1.45071875,-71.488808370525
1.4515,-71.4901278976195
1.45228125,-71.4914452219462
1.4530625,-71.4927603907197
1.45384375,-71.4940734430908
1.454625,-71.4953844239759
1.45540625,-71.4966933796673
1.4561875,-71.4980003535985
1.45696875,-71.499305390158
1.45775,-71.5006085373241
1.45853125,-71.5019098425066
1.4593125,-71.50320934156
1.46009375,-71.5045070904902
1.460875,-71.5058031366738
1.46165625,-71.5070975238891
1.4624375,-71.5083903003996
1.46321875,-71.5096815205732
1.464,-71.5109712301294
1.46478125,-71.512259473904
1.4655625,-71.5135463105823
1.46634375,-71.5148317829327
1.467125,-71.5161159505808
1.46790625,-71.5173988624649
1.4686875,-71.5186805686983
1.46946875,-71.5199611198907
1.47025,-71.5212405771905
1.47103125,-71.522518983777
1.4718125,-71.5237963975503
1.47259375,-71.5250728825388
1.473375,-71.5263484879769
1.47415625,-71.5276232664203
1.4749375,-71.5288972854742
1.47571875,-71.5301705966029
1.4765,-71.5314432538058
1.47728125,-71.5327153223126
1.4780625,-71.5339868588665
1.47884375,-71.5352579205675
1.479625,-71.5365285665028
1.48040625,-71.5377988684066
1.4811875,-71.5390688746294
1.48196875,-71.5403386589199
1.48275,-71.5416082768596
1.48353125,-71.5428778000271
1.4843125,-71.5441472837433
1.48509375,-71.5454167990778
1.485875,-71.5466864124302
1.48665625,-71.5479561883257
1.4874375,-71.5492262002802
1.48821875,-71.5504965078468
1.489,-71.5517671853293
1.48978125,-71.5530383004287
1.4905625,-71.554309923865
1.49134375,-71.5555821214989
1.492125,-71.5568549715066
1.49290625,-71.5581285474969
1.4936875,-71.5594029243273
1.49446875,-71.5606781718608
1.49525,-71.5619543696388
1.49603125,-71.5632315936399
1.4968125,-71.5645099194589
1.49759375,-71.5657894182831
1.498375,-71.567070181405
1.49915625,-71.5683522802153
1.4999375,-71.5696357982943
1.50071875,-71.5709208156386
1.5015,-71.5722074197196
1.50228125,-71.5734956873603
1.5030625,-71.5747857059573
1.50384375,-71.576077564624
1.504625,-71.5773713444427
1.50540625,-71.5786671334558
1.5061875,-71.5799650214406
1.50696875,-71.5812650976672
1.50775,-71.5825674524299
1.50853125,-71.5838721761993
1.5093125,-71.5851793650661
1.51009375,-71.586489113498
1.510875,-71.5878015141636
1.51165625,-71.5891166602268
1.5124375,-71.5904346556136
1.51321875,-71.5917555912087
1.514,-71.5930795706527
1.51478125,-71.594406689925
1.5155625,-71.5957370582684
1.51634375,-71.5970707704116
1.517125,-71.5984079424918
1.51790625,-71.5997486712145
1.5186875,-71.6010930706926
1.51946875,-71.6024412460084
1.52025,-71.6037933080542
1.52103125,-71.6051493662973
1.5218125,-71.6065095297537
1.52259375,-71.6078739212396
1.523375,-71.6092426467797
1.52415625,-71.6106158270514
1.5249375,-71.6119935774015
1.52571875,-71.6133760190582
1.5265,-71.6147632722576
1.52728125,-71.6161554622131
1.5280625,-71.6175527152687
1.52884375,-71.6189551509662
1.529625,-71.6203629061829
1.53040625,-71.6217761018034
1.5311875,-71.6231948715223
1.53196875,-71.6246193469342
1.53275,-71.626049664376
1.53353125,-71.6274859539928
1.5343125,-71.6286819232918
1.53509375,-71.6294029005949
1.535875,-71.6301258944398


==> data/SNRs_est.csv <==
Tx no,SNR recovered,SNR upper,SNR lower,SNR_total,SNR penalty
1,15.6,15.57663838,13.87865312,14.81010637,22.6012
2,17.1,21.217721,19.78728614,20.56113203,19.7019
3,17.9,19.34554552,18.91073038,19.13357738,23.9684
4,15.9,17.57321553,20.02328277,18.96878077,18.8526
5,17.2,18.75778284,16.65886308,17.83390725,25.8707
6,15.6,19.05033202,19.02641595,19.03839045,18.2206
7,17.1,18.39333404,18.04616371,18.22321701,23.5227
8,16.5,17.80852095,20.69033107,19.48419742,19.5366
9,18.5,19.65387567,17.53065463,18.72074579,31.5488
10,15.4,19.05189639,19.13056,19.0914063,17.8217
11,17.6,20.14275729,19.7367503,19.94449659,21.397
12,16.4,18.82833181,19.57428323,19.2173036,19.6123
13,17.1,17.8494489,15.48408677,16.82585121,28.9602
14,16.7,18.84609999,20.87585079,19.97849153,19.4577
15,17.7,18.44359451,17.96686178,18.21176634,27.2405
16,15.7,16.52729728,20.57675546,19.00783432,18.4318
17,16.8,17.26512037,14.31459853,16.0357506,23.9578
18,17.2,19.30040782,21.76607347,20.70592215,19.7655
19,18.5,19.58578895,18.80670611,19.21369416,26.6947
20,15,15.49447408,20.1926685,18.45012585,17.6109
21,15.2,14.96351638,13.75795952,14.40243561,22.1553
22,15,19.51463746,17.80076428,18.74170195,17.3845
23,18.2,20.59650803,19.87795039,20.25207332,22.4416


==> data/SNRs_plot.csv <==
Freqs,SNR upper,SNR lower,SNR_total,SNR recovered
-1.207828125,17.32448138,18.53756211,17.97323981,18.2
-1.107671875,17.61114365,21.14872956,19.73059467,17.8
-1.007476563,17.74969872,16.4114024,17.13189807,17.9
-0.908023438,20.96305617,19.28785764,20.2057326,16.8
-0.80759375,18.57222714,18.87754113,18.72756657,18.6
-0.707679688,19.01100638,20.54038126,19.84267028,17.5
-0.608,19.3793386,17.17093896,18.41402416,18.6
-0.50790625,20.9660785,20.03028414,20.52333771,16.9
-0.407960938,18.83855963,19.34140523,19.09725608,19.3
-0.311984375,18.92752038,20.02465758,19.5106428,17.4
-0.207140625,19.01180399,16.98910131,18.1171613,18.7
-0.109671875,19.65863477,20.44571074,20.06997872,17.1
-0.007484375,19.4211376,19.90298334,19.66873959,19.8
0.08865625,19.42883562,20.44304076,19.96547699,17.9
0.19215625,19.00451763,16.65763299,17.98771231,19.3
0.292609375,21.09773709,21.0426491,21.07028044,17.6
0.392226563,17.69093019,17.8228768,17.75740457,17.9
0.4923125,19.51016431,22.28341632,21.11449116,18
0.592976563,20.11954595,17.93887899,19.16466714,19.9
0.6925,21.37708239,20.10076992,20.78564403,17
0.800585938,19.2040974,18.84819444,19.02979067,18
0.892625,19.40379454,19.74104012,19.57569005,16.5
0.992390625,17.74865693,16.95676456,17.370735,16.9


==> data/comb_spectrum_paper.csv <==
freq,dBm
191.00018,-60.265
191.00118,-62.628
191.00218,-58.448
191.00318,-58.408
191.00418,-58.056
191.00518,-56.81
191.00618,-60.476
191.00718,-60.16
191.00818,-61.232
191.00918,-57.34
191.01018,-56.296
191.01118,-58.008
191.01218,-60.198
191.01318,-60.92
191.01418,-60.174
191.01518,-59.64
191.01618,-58.614
191.01718,-58.756
191.01818,-56.722
191.01918,-61.162
191.02018,-58.6
191.02118,-56.704
191.02218,-61.246
191.02318,-58.922
191.02418,-63.832
191.02518,-57.928
191.02618,-58.67
191.02718,-59.02
191.02818,-61.056
191.02918,-60.82
191.03018,-60.526
191.03118,-63.176
191.03218,-58.478
191.03318,-59.088
191.03418,-60.174
191.03518,-57.702
191.03618,-59.256
191.03718,-59.198
191.03818,-58.862
191.03918,-59.99
191.04018,-58.556
191.04118,-57.894
191.04218,-56.626
191.04318,-60.608
191.04418,-59.808
191.04518,-59.212
191.04618,-59.74
191.04718,-60.265
191.04818,-60.586
191.04918,-58.834
191.05018,-57.886
191.05118,-57.996
191.05218,-57.934
191.05318,-58.624
191.05418,-58.982
191.05518,-60.656
191.05618,-58.64
191.05718,-58.22
191.05818,-58.576
191.05918,-60.988
191.06018,-57.114
191.06118,-57.95
191.06218,-32.092
191.06318,-19.622
191.06418,-53.44
191.06518,-59.098
191.06618,-59.368
191.06718,-58.716
191.06818,-58.376
191.06918,-60.042
191.07018,-58.716
191.07118,-57.718
191.07218,-58.638
191.07318,-58.386
191.07418,-61.064
191.07518,-60.626
191.07618,-59.476
191.07718,-56.976
191.07818,-58.212
191.07918,-60.006
191.08018,-60.92
191.08118,-57.956
191.08218,-61.61
191.08318,-61.278
191.08418,-60.262
191.08518,-60.058
191.08618,-60.474
191.08718,-58.714
191.08818,-61.046
191.08918,-62.196
191.09018,-58.916
191.09118,-61.528
191.09218,-61.222
191.09318,-60.002
191.09418,-60.79
191.09518,-60.4
191.09618,-57.094
191.09718,-57.778
191.09818,-58.346
191.09918,-58.876
191.10018,-59.49
191.10118,-61.538
191.10218,-59.524
191.10318,-59.14
191.10418,-62.74
191.10518,-58.664
191.10618,-62.774
191.10718,-57.88
191.10818,-61.408
191.10918,-61.056
191.11018,-60.57
191.11118,-61.98
191.11218,-60.784
191.11318,-64.002
191.11418,-59.73
191.11518,-61.468
191.11618,-60.502
191.11718,-59.674
191.11818,-62.542
191.11918,-63.037
191.12018,-60.338
191.12118,-60.096
191.12218,-61.538
191.12318,-59.862
191.12418,-58.994
191.12518,-59.636
191.12618,-60.67
191.12718,-61.55
191.12818,-60.262
191.12918,-62.236
191.13018,-59.608
191.13118,-59.222
191.13218,-58.684
191.13318,-60.522
191.13418,-61.34
191.13518,-62.817
191.13618,-63.448
191.13718,-59.286
191.13818,-58.508
191.13918,-59.444
191.14018,-60.482
191.14118,-59.632
191.14218,-60.27
191.14318,-60.854
191.14418,-60.166
191.14518,-58.152
191.14618,-60.14
191.14718,-60.418
191.14818,-61.986
191.14918,-61.524
191.15018,-60.111
191.15118,-63.375
191.15218,-61.736
191.15318,-59.298
191.15418,-60.718
191.15518,-61.238
191.15618,-61.316
191.15718,-59.49
191.15818,-63.057
191.15918,-60.88
191.16018,-59.192
191.16118,-58.922
191.16218,-61.718
191.16318,-59.486
191.16418,-63.746
191.16518,-60.846
191.16618,-60.262
191.16718,-58.508
191.16818,-59.578
191.16918,-60.252
191.17018,-61.01
191.17118,-59.77
191.17218,-59.842
191.17318,-58.914
191.17418,-60.854
191.17518,-58.16
191.17618,-63.01
191.17718,-58.948
191.17818,-60.092
191.17918,-60.244
191.18018,-57.46
191.18118,-61.596
191.18218,-59.936
191.18318,-59.984
191.18418,-60.598
191.18518,-59.458
191.18618,-60.98
191.18718,-59.268
191.18818,-59.042
191.18918,-60.568
191.19018,-59.132
191.19118,-60.08
191.19218,-59.604
191.19318,-59.432
191.19418,-59.816
191.19518,-59.56
191.19618,-58.172
191.19718,-59.346
191.19818,-58.98
191.19918,-59.168
191.20018,-62.555
191.20118,-59.546
191.20218,-59.232
191.20318,-58.172
191.20418,-59.888
191.20518,-58.3
191.20618,-57.87
191.20718,-60.98
191.20818,-59.55
191.20918,-60.3
191.21018,-60.006
191.21118,-59.838
191.21218,-59.238
191.21318,-58.852
191.21418,-58.34
191.21518,-61.558
191.21618,-59.45
191.21718,-60.006
191.21818,-60.256
191.21918,-58.768
191.22018,-58.652
191.22118,-58.958
191.22218,-58.376
191.22318,-59.305
191.22418,-59.586
191.22518,-60.393
191.22618,-59.024
191.22718,-59.832
191.22818,-60.356
191.22918,-57.512
191.23018,-60.214
191.23118,-58.97
191.23218,-60.55
191.23318,-61.164
191.23418,-57.794
191.23518,-59.306
191.23618,-59.846
191.23718,-58.566
191.23818,-61.082
191.23918,-60.642
191.24018,-58.594
191.24118,-59.226
191.24218,-58.77
191.24318,-61.264
191.24418,-58.166
191.24518,-59.684
191.24618,-60.532
191.24718,-59.828
191.24818,-59.546
191.24918,-59.556
191.25018,-60.112
191.25118,-60.712
191.25218,-59.92
191.25318,-58.682
191.25418,-59.234
191.25518,-58.828
191.25618,-57.184
191.25718,-56.496
191.25818,-56.818
191.25918,-57.902
191.26018,-55.918
191.26118,-52.22
191.26218,-26.148
191.26318,-11.972
191.26418,-45.396
191.26518,-55.02
191.26618,-56.394
191.26718,-57.512
191.26818,-58.08
191.26918,-57.596
191.27018,-58.7
191.27118,-58.31
191.27218,-58.828
191.27318,-60.682
191.27418,-60.732
191.27518,-59.578
191.27618,-60.05
191.27718,-57.986
191.27818,-58.478
191.27918,-57.57
191.28018,-60.244
191.28118,-61.562
191.28218,-59.956
191.28318,-59.85
191.28418,-60.034
191.28518,-59.652
191.28618,-59.936
191.28718,-58.208
191.28818,-57.872
191.28918,-59.744
191.29018,-61.608
191.29118,-60.432
191.29218,-56.38
191.29318,-58.102
191.29418,-58.414
191.29518,-60.418
191.29618,-60.006
191.29718,-59.232
191.29818,-59.842
191.29918,-62.144
191.30018,-59.46
191.30118,-61.048
191.30218,-59.586
191.30318,-59.55
191.30418,-60.737
191.30518,-59.632
191.30618,-58.048
191.30718,-57.328
191.30818,-60.574
191.30918,-58.232
191.31018,-61.204
191.31118,-60.526
191.31218,-60.698
191.31318,-57.122
191.31418,-58.828
191.31518,-62.196
191.31618,-59.816
191.31718,-58.738
191.31818,-60.414
191.31918,-60.664
191.32018,-60.576
191.32118,-61.486
191.32218,-59.098
191.32318,-58.484
191.32418,-62.732
191.32518,-58.552
191.32618,-60.232
191.32718,-59.866
191.32818,-59.364
191.32918,-61.058
191.33018,-59.068
191.33118,-58.836
191.33218,-60.316
191.33318,-59.356
191.33418,-61.082
191.33518,-58.576
191.33618,-58.612
191.33718,-61.01
191.33818,-58.48
191.33918,-59.896
191.34018,-59.426
191.34118,-59.336
191.34218,-57.846
191.34318,-60.962
191.34418,-60.29
191.34518,-57.928
191.34618,-58.66
191.34718,-58.892
191.34818,-59.786
191.34918,-61.792
191.35018,-60.132
191.35118,-62.378
191.35218,-61.084
191.35318,-59.084
191.35418,-59.832
191.35518,-60.132
191.35618,-60.762
191.35718,-58.688
191.35818,-60.862
191.35918,-59.37
191.36018,-58.798
191.36118,-61.306
191.36218,-60.522
191.36318,-59.702
191.36418,-58.958
191.36518,-60.214
191.36618,-58.428
191.36718,-59.63
191.36818,-60.248
191.36918,-60.116
191.37018,-57.71
191.37118,-58.402
191.37218,-60.182
191.37318,-60.566
191.37418,-57.744
191.37518,-56.898
191.37618,-60.236
191.37718,-58.064
191.37818,-59.542
191.37918,-58.868
191.38018,-59.55
191.38118,-58.93
191.38218,-57.336
191.38318,-57.682
191.38418,-58.268
191.38518,-59.126
191.38618,-56.286
191.38718,-58.128
191.38818,-60.724
191.38918,-57.994
191.39018,-57.072
191.39118,-57.446
191.39218,-59.546
191.39318,-58.804
191.39418,-57.308
191.39518,-58.902
191.39618,-57.188
191.39718,-58.532
191.39818,-57.806
191.39918,-58.128
191.40018,-57.242
191.40118,-56.992
191.40218,-57.874
191.40318,-59.078
191.40418,-56.976
191.40518,-57.968
191.40618,-56.594
191.40718,-58.694
191.40818,-58.588
191.40918,-59.188
191.41018,-57.168
191.41118,-57.494
191.41218,-57.094
191.41318,-59.116
191.41418,-58.346
191.41518,-58.902
191.41618,-57.826
191.41718,-59.188
191.41818,-56.686
191.41918,-58.932
191.42018,-58.172
191.42118,-57.872
191.42218,-58.556
191.42318,-58.19
191.42418,-58.262
191.42518,-56.76
191.42618,-57.422
191.42718,-57.948
191.42818,-58.67
191.42918,-57.994
191.43018,-57.256
191.43118,-58.236
191.43218,-59.262
191.43318,-58.804
191.43418,-58.81
191.43518,-58.954
191.43618,-58.726
191.43718,-59.37
191.43818,-58.96
191.43918,-58.66
191.44018,-60.532
191.44118,-59.246
191.44218,-58.228
191.44318,-57.73
191.44418,-59.252
191.44518,-58.586
191.44618,-59.052
191.44718,-60.156
191.44818,-57.43
191.44918,-59.266
191.45018,-60.978
191.45118,-58.782
191.45218,-60.156
191.45318,-59.132
191.45418,-59.206
191.45518,-59.09
191.45618,-59.114
191.45718,-57.75
191.45818,-56.112
191.45918,-57.264
191.46018,-54.528
191.46118,-51.138
191.46218,-28.292
191.46318,-10.92
191.46418,-45.984
191.46518,-53.336
191.46618,-56.152
191.46718,-54.708
191.46818,-57.396
191.46918,-57.874
191.47018,-57.342
191.47118,-58.3
191.47218,-57.312
191.47318,-59.812
191.47418,-57.624
191.47518,-58.308
191.47618,-57.616
191.47718,-58.324
191.47818,-60.668
191.47918,-59.306
191.48018,-59.32
191.48118,-59.574
191.48218,-59.846
191.48318,-60.01
191.48418,-59.188
191.48518,-60.53
191.48618,-60.018
191.48718,-60.19
191.48818,-59.786
191.48918,-59.098
191.49018,-56.704
191.49118,-58.456
191.49218,-60.034
191.49318,-61.186
191.49418,-60.03
191.49518,-60.514
191.49618,-58.816
191.49718,-59.098
191.49818,-60.714
191.49918,-59.124
191.50018,-57.474
191.50118,-60.46
191.50218,-58.592
191.50318,-57.89
191.50418,-59.036
191.50518,-57.968
191.50618,-59.892
191.50718,-61.264
191.50818,-59.586
191.50918,-59.168
191.51018,-58.876
191.51118,-58.586
191.51218,-58.394
191.51318,-57.828
191.51418,-58.546
191.51518,-58.064
191.51618,-58.83
191.51718,-58.37
191.51818,-59.504
191.51918,-58.332
191.52018,-59.794
191.52118,-60.608
191.52218,-56.878
191.52318,-57.308
191.52418,-59.298
191.52518,-58.262
191.52618,-57.268
191.52718,-59.766
191.52818,-59.586
191.52918,-58.23
191.53018,-58.64
191.53118,-59.052
191.53218,-58.154
191.53318,-58.456
191.53418,-58.782
191.53518,-58.246
191.53618,-58.85
191.53718,-57.654
191.53818,-57.668
191.53918,-59.276
191.54018,-58.598
191.54118,-57.008
191.54218,-57.978
191.54318,-57.882
191.54418,-59.346
191.54518,-60.124
191.54618,-60.116
191.54718,-58.602
191.54818,-59.206
191.54918,-57.082
191.55018,-59.7
191.55118,-60.16
191.55218,-61.18
191.55318,-57.85
191.55418,-58.444
191.55518,-60.46
191.55618,-62.534
191.55718,-63.996
191.55818,-58.342
191.55918,-59.522
191.56018,-59.398
191.56118,-57.828
191.56218,-59.994
191.56318,-59.96
191.56418,-57.94
191.56518,-59.202
191.56618,-61.404
191.56718,-57.526
191.56818,-59.514
191.56918,-60.432
191.57018,-58.898
191.57118,-59.732
191.57218,-60.376
191.57318,-58.416
191.57418,-57.618
191.57518,-58.472
191.57618,-59.064
191.57718,-60.104
191.57818,-61.576
191.57918,-59.268
191.58018,-58.628
191.58118,-57.696
191.58218,-57.45
191.58318,-61.162
191.58418,-59.36
191.58518,-59.056
191.58618,-58.606
191.58718,-58.056
191.58818,-58.602
191.58918,-58.108
191.59018,-57.64
191.59118,-57.87
191.59218,-61.006
191.59318,-58.658
191.59418,-56.726
191.59518,-58.464
191.59618,-57.392
191.59718,-58.846
191.59818,-57.6
191.59918,-60.104
191.60018,-58.864
191.60118,-58.69
191.60218,-58.456
191.60318,-59.272
191.60418,-58.58
191.60518,-60.838
191.60618,-57.58
191.60718,-57.948
191.60818,-59.464
191.60918,-59.948
191.61018,-58.248
191.61118,-60.436
191.61218,-58.428
191.61318,-59.268
191.61418,-57.242
191.61518,-58.094
191.61618,-60.974
191.61718,-58.19
191.61818,-58.58
191.61918,-59.418
191.62018,-59.32
191.62118,-58.33
191.62218,-58.556
191.62318,-56.738
191.62418,-58.286
191.62518,-59.652
191.62618,-61.014
191.62718,-58.334
191.62818,-60.232
191.62918,-59.35
191.63018,-59.49
191.63118,-57.506
191.63218,-60.148
191.63318,-60.802
191.63418,-58.43
191.63518,-60.018
191.63618,-60.058
191.63718,-57.634
191.63818,-58.704
191.63918,-58.156
191.64018,-60.398
191.64118,-58.08
191.64218,-58.552
191.64318,-59.762
191.64418,-58.532
191.64518,-57.076
191.64618,-58.562
191.64718,-57.682
191.64818,-58.708
191.64918,-58.976
191.65018,-57.596
191.65118,-58.49
191.65218,-58.062
191.65318,-59.156
191.65418,-57.722
191.65518,-58.294
191.65618,-56.87
191.65718,-55.94
191.65818,-55.904
191.65918,-55.85
191.66018,-53.818
191.66118,-50.396
191.66218,-28.448
191.66318,-10.728
191.66418,-46.476
191.66518,-52.646
191.66618,-54.442
191.66718,-55.582
191.66818,-56.102
191.66918,-55.962
191.67018,-56.86
191.67118,-58.49
191.67218,-57.35
191.67318,-56.844
191.67418,-57.632
191.67518,-61.122
191.67618,-59.618
191.67718,-59.592
191.67818,-59.132
191.67918,-59.612
191.68018,-58.71
191.68118,-57.11
191.68218,-57.876
191.68318,-56.946
191.68418,-56.696
191.68518,-59.196
191.68618,-58.416
191.68718,-57.59
191.68818,-58.71
191.68918,-58.362
191.69018,-58.746
191.69118,-59.476
191.69218,-59.288
191.69318,-58.66
191.69418,-58.104
191.69518,-58.312
191.69618,-58.102
191.69718,-59.02
191.69818,-61.98
191.69918,-57.892
191.70018,-58.364
191.70118,-58.14
191.70218,-57.922
191.70318,-60.092
191.70418,-59.002
191.70518,-57.86
191.70618,-57.394
191.70718,-59.346
191.70818,-56.564
191.70918,-58.37
191.71018,-58.744
191.71118,-57.754
191.71218,-58.886
191.71318,-57.762
191.71418,-58.028
191.71518,-59.394
191.71618,-59.406
191.71718,-58.882
191.71818,-56.874
191.71918,-57.246
191.72018,-58.054
191.72118,-57.788
191.72218,-57.806
191.72318,-58.756
191.72418,-58.534
191.72518,-57.344
191.72618,-59.024
191.72718,-57.408
191.72818,-56.806
191.72918,-56.208
191.73018,-55.638
191.73118,-57.794
191.73218,-57.234
191.73318,-56.112
191.73418,-55.496
191.73518,-57.304
191.73618,-58.062
191.73718,-56.848
191.73818,-59.018
191.73918,-57.926
191.74018,-57.102
191.74118,-58.91
191.74218,-60.494
191.74318,-59.36
191.74418,-59.71
191.74518,-58.33
191.74618,-60.726
191.74718,-58.582
191.74818,-58.058
191.74918,-59.808
191.75018,-59.482
191.75118,-58.398
191.75218,-58.104
191.75318,-57.168
191.75418,-60.434
191.75518,-61.742
191.75618,-62.856
191.75718,-59.302
191.75818,-57.88
191.75918,-58.574
191.76018,-58.658
191.76118,-60.124
191.76218,-58.624
191.76318,-59.37
191.76418,-59.248
191.76518,-58.04
191.76618,-60.096
191.76718,-59.564
191.76818,-61.562
191.76918,-59.952
191.77018,-60.518
191.77118,-59.234
191.77218,-59.524
191.77318,-58.152
191.77418,-59.702
191.77518,-60.152
191.77618,-58.09
191.77718,-59.152
191.77818,-57.64
191.77918,-59.426
191.78018,-58.97
191.78118,-59.94
191.78218,-58.066
191.78318,-60.584
191.78418,-59.986
191.78518,-59.46
191.78618,-59.94
191.78718,-60.704
191.78818,-57.644
191.78918,-58.162
191.79018,-57.452
191.79118,-59.632
191.79218,-58.732
191.79318,-61.542
191.79418,-59.468
191.79518,-59.078
191.79618,-58.77
191.79718,-57.35
191.79818,-58.01
191.79918,-57.068
191.80018,-58.16
191.80118,-57.884
191.80218,-58.864
191.80318,-58.936
191.80418,-58.466
191.80518,-58.462
191.80618,-58.47
191.80718,-56.988
191.80818,-59.212
191.80918,-58.518
191.81018,-58.27
191.81118,-59.778
191.81218,-59.252
191.81318,-59.574
191.81418,-58.704
191.81518,-58.932
191.81618,-58.71
191.81718,-62.186
191.81818,-59.5
191.81918,-59.786
191.82018,-60.524
191.82118,-58.28
191.82218,-57.602
191.82318,-58.406
191.82418,-57.69
191.82518,-58.608
191.82618,-59.04
191.82718,-59.234
191.82818,-58.166
191.82918,-61.182
191.83018,-60.642
191.83118,-57.51
191.83218,-60.636
191.83318,-57
191.83418,-59.522
191.83518,-58.428
191.83618,-57.388
191.83718,-59.458
191.83818,-57.372
191.83918,-59.478
191.84018,-64.032
191.84118,-59.77
191.84218,-59.302
191.84318,-60.506
191.84418,-59.812
191.84518,-58.438
191.84618,-57.79
191.84718,-61.074
191.84818,-58.23
191.84918,-58.868
191.85018,-59.578
191.85118,-58.128
191.85218,-59.078
191.85318,-58.286
191.85418,-58.964
191.85518,-58.566
191.85618,-56.622
191.85718,-56.612
191.85818,-56.782
191.85918,-55.556
191.86018,-55.222
191.86118,-54.586
191.86218,-21.174
191.86318,-14.742
191.86418,-50.736
191.86518,-57.506
191.86618,-58.178
191.86718,-58.678
191.86818,-60.542
191.86918,-59.528
191.87018,-57.666
191.87118,-57.822
191.87218,-57.134
191.87318,-58.56
191.87418,-60.502
191.87518,-60.482
191.87618,-59.63
191.87718,-57.596
191.87818,-59.402
191.87918,-58.466
191.88018,-60.318
191.88118,-57.84
191.88218,-59.35
191.88318,-57.548
191.88418,-59.886
191.88518,-58.794
191.88618,-58.35
191.88718,-57.704
191.88818,-60.408
191.88918,-59.43
191.89018,-58.438
191.89118,-58.028
191.89218,-59.436
191.89318,-60.778
191.89418,-60.871
191.89518,-57.84
191.89618,-57.926
191.89718,-57.758
191.89818,-57.072
191.89918,-59.514
191.90018,-58.792
191.90118,-58.836
191.90218,-57.78
191.90318,-57.786
191.90418,-57.456
191.90518,-60.41
191.90618,-60.03
191.90718,-59.64
191.90818,-60.978
191.90918,-61.49
191.91018,-60.884
191.91118,-59.11
191.91218,-58.024
191.91318,-59.08
191.91418,-57.076
191.91518,-60.346
191.91618,-61.066
191.91718,-58.252
191.91818,-57.594
191.91918,-56.882
191.92018,-58.22
191.92118,-58.416
191.92218,-56.384
191.92318,-59.68
191.92418,-58.254
191.92518,-61.9
191.92618,-60.734
191.92718,-57.956
191.92818,-56.778
191.92918,-60.334
191.93018,-58.816
191.93118,-58.916
191.93218,-59.1
191.93318,-58.34
191.93418,-59.216
191.93518,-58.658
191.93618,-59.828
191.93718,-58.414
191.93818,-59.018
191.93918,-59.45
191.94018,-59.718
191.94118,-58.8
191.94218,-61.046
191.94318,-58.484
191.94418,-59.514
191.94518,-59.262
191.94618,-60.974
191.94718,-57.812
191.94818,-59.582
191.94918,-60.522
191.95018,-57.626
191.95118,-60.178
191.95218,-61.504
191.95318,-64.17
191.95418,-58.96
191.95518,-59.532
191.95618,-59.468
191.95718,-60.382
191.95818,-60.842
191.95918,-59.538
191.96018,-58.33
191.96118,-58.576
191.96218,-57.978
191.96318,-59.346
191.96418,-60.808
191.96518,-58.174
191.96618,-57.77
191.96718,-58.198
191.96818,-61.38
191.96918,-60.05
191.97018,-60.202
191.97118,-59.636
191.97218,-59.256
191.97318,-57.884
191.97418,-57.23
191.97518,-60.34
191.97618,-60.27
191.97718,-59.384
191.97818,-58.988
191.97918,-57.896
191.98018,-57.66
191.98118,-58.988
191.98218,-59.756
191.98318,-58.308
191.98418,-59.218
191.98518,-61.59
191.98618,-59.377
191.98718,-60.202
191.98818,-59.796
191.98918,-59.166
191.99018,-59.866
191.99118,-57.934
191.99218,-57.33
191.99318,-60.304
191.99418,-59.364
191.99518,-59.998
191.99618,-58.6
191.99718,-57.998
191.99818,-57.584
191.99918,-58.92
192.00018,-58.612
192.00118,-57.626
192.00218,-60.1
192.00318,-58.552
192.00418,-60.27
192.00518,-58.492
192.00618,-58.818
192.00718,-62.282
192.00818,-61.061
192.00918,-59.932
192.01018,-57.622
192.01118,-57.682
192.01218,-58.34
192.01318,-58.744
192.01418,-61.24
192.01518,-57.872
192.01618,-59.832
192.01718,-59.476
192.01818,-61.382
192.01918,-58.842
192.02018,-59.38
192.02118,-61.242
192.02218,-59.368
192.02318,-60.896
192.02418,-59.268
192.02518,-57.304
192.02618,-60.314
192.02718,-58.944
192.02818,-60.696
192.02918,-60.578
192.03018,-60.144
192.03118,-59.088
192.03218,-57.298
192.03318,-57.052
192.03418,-58.256
192.03518,-60.322
192.03618,-60.526
192.03718,-60.408
192.03818,-60.247
192.03918,-59.986
192.04018,-57.71
192.04118,-60.054
192.04218,-60.116
192.04318,-58.102
192.04418,-58.842
192.04518,-58.816
192.04618,-59.218
192.04718,-59.35
192.04818,-56.76
192.04918,-58.7
192.05018,-58.65
192.05118,-58.902
192.05218,-58.586
192.05318,-58.332
192.05418,-57.774
192.05518,-58.562
192.05618,-59.972
192.05718,-57.788
192.05818,-56.692
192.05918,-56.89
192.06018,-55.654
192.06118,-53.848
192.06218,-26.646
192.06318,-13.744
192.06418,-49.822
192.06518,-55.17
192.06618,-55.456
192.06718,-56.712
192.06818,-59.402
192.06918,-57.94
192.07018,-59.078
192.07118,-59.762
192.07218,-57.06
192.07318,-57.73
192.07418,-57.118
192.07518,-58.626
192.07618,-56.868
192.07718,-61.13
192.07818,-59.858
192.07918,-59.246
192.08018,-60.076
192.08118,-60.05
192.08218,-58.608
192.08318,-59.994
192.08418,-57.358
192.08518,-58.708
192.08618,-57.882
192.08718,-60.022
192.08818,-59.398
192.08918,-60.458
192.09018,-61.63
192.09118,-61.2
192.09218,-60.232
192.09318,-57.986
192.09418,-59.282
192.09518,-60.948
192.09618,-59.504
192.09718,-59.332
192.09818,-58.986
192.09918,-59.486
192.10018,-60.888
192.10118,-58.746
192.10218,-59.506
192.10318,-60.108
192.10418,-60.484
192.10518,-59.956
192.10618,-58.798
192.10718,-59.252
192.10818,-58.666
192.10918,-62.83
192.11018,-59.632
192.11118,-58.466
192.11218,-60.916
192.11318,-60.406
192.11418,-58.902
192.11518,-58.964
192.11618,-57.818
192.11718,-59.33
192.11818,-59.312
192.11918,-57.828
192.12018,-60.714
192.12118,-59.282
192.12218,-61.31
192.12318,-59.972
192.12418,-57.154
192.12518,-58.708
192.12618,-58.422
192.12718,-60.784
192.12818,-60.128
192.12918,-58.188
192.13018,-60.014
192.13118,-59.252
192.13218,-60.624
192.13318,-61.924
192.13418,-60.498
192.13518,-60.914
192.13618,-59.878
192.13718,-58.412
192.13818,-62.212
192.13918,-60.296
192.14018,-60.132
192.14118,-59.152
192.14218,-60.925
192.14318,-59.892
192.14418,-59.858
192.14518,-60.006
192.14618,-57.97
192.14718,-60.412
192.14818,-58.804
192.14918,-59.948
192.15018,-61.272
192.15118,-60.36
192.15218,-59.794
192.15318,-60.494
192.15418,-61.048
192.15518,-60.442
192.15618,-58.988
192.15718,-59.132
192.15818,-61.082
192.15918,-57.644
192.16018,-58.008
192.16118,-60.61
192.16218,-60.81
192.16318,-57.558
192.16418,-57.566
192.16518,-62.552
192.16618,-57.974
192.16718,-60.72
192.16818,-59.312
192.16918,-60.042
192.17018,-58.714
192.17118,-59.296
192.17218,-58.196
192.17318,-59.614
192.17418,-57.452
192.17518,-60.662
192.17618,-60.256
192.17718,-57.812
192.17818,-56.902
192.17918,-59.808
192.18018,-57.622
192.18118,-60.798
192.18218,-59.418
192.18318,-58.7
192.18418,-58.64
192.18518,-58.862
192.18618,-58.582
192.18718,-58.074
192.18818,-60.32
192.18918,-56.34
192.19018,-57.776
192.19118,-58.982
192.19218,-58.994
192.19318,-57.708
192.19418,-59.952
192.19518,-58.758
192.19618,-60.512
192.19718,-59.156
192.19818,-59.582
192.19918,-60.662
192.20018,-56.062
192.20118,-58.842
192.20218,-59.176
192.20318,-56.536
192.20418,-59.924
192.20518,-58.65
192.20618,-58.17
192.20718,-58.408
192.20818,-59.004
192.20918,-60.511
192.21018,-59.37
192.21118,-57.328
192.21218,-59.87
192.21318,-58.522
192.21418,-60.026
192.21518,-58.708
192.21618,-59.736
192.21718,-58.96
192.21818,-59.692
192.21918,-57.386
192.22018,-59.206
192.22118,-58.118
192.22218,-62.188
192.22318,-60.24
192.22418,-57.064
192.22518,-58.554
192.22618,-59.748
192.22718,-57.678
192.22818,-57.448
192.22918,-57.56
192.23018,-57.616
192.23118,-59.654
192.23218,-60.148
192.23318,-57.564
192.23418,-57.774
192.23518,-58.146
192.23618,-58.252
192.23718,-57.662
192.23818,-58.442
192.23918,-58.348
192.24018,-58.518
192.24118,-60.244
192.24218,-59.774
192.24318,-59.766
192.24418,-60.038
192.24518,-59.56
192.24618,-57.508
192.24718,-61.128
192.24818,-57.858
192.24918,-57.986
192.25018,-58.806
192.25118,-59.5
192.25218,-62.103
192.25318,-59.77
192.25418,-58.392
192.25518,-56.87
192.25618,-56.828
192.25718,-57.036
192.25818,-57.234
192.25918,-55.912
192.26018,-55.578
192.26118,-51.938
192.26218,-29.56
192.26318,-11.55
192.26418,-47.89
192.26518,-55.692
192.26618,-56.824
192.26718,-55.674
192.26818,-57.966
192.26918,-57.916
192.27018,-56.568
192.27118,-58.888
192.27218,-58.518
192.27318,-58.75
192.27418,-58.048
192.27518,-59.74
192.27618,-58.97
192.27718,-58.238
192.27818,-58.372
192.27918,-60.464
192.28018,-62.574
192.28118,-58.136
192.28218,-61.996
192.28318,-60.704
192.28418,-59.932
192.28518,-57.724
192.28618,-59.388
192.28718,-59.71
192.28818,-58.56
192.28918,-60.014
192.29018,-57.914
192.29118,-58.678
192.29218,-57.838
192.29318,-61.402
192.29418,-59.527
192.29518,-56.03
192.29618,-58.498
192.29718,-58.678
192.29818,-58.188
192.29918,-58.626
192.30018,-57.546
192.30118,-59.248
192.30218,-59.486
192.30318,-58.752
192.30418,-58.606
192.30518,-57.246
192.30618,-58.506
192.30718,-58.608
192.30818,-59.5
192.30918,-56.394
192.31018,-58.538
192.31118,-56.388
192.31218,-57.906
192.31318,-57.302
192.31418,-57.438
192.31518,-59.278
192.31618,-56.898
192.31718,-55.776
192.31818,-57.916
192.31918,-58.966
192.32018,-59.058
192.32118,-57.064
192.32218,-57.906
192.32318,-57.138
192.32418,-56.852
192.32518,-57.146
192.32618,-57.458
192.32718,-57.85
192.32818,-57.276
192.32918,-58.23
192.33018,-58.172
192.33118,-58.332
192.33218,-59.82
192.33318,-59.08
192.33418,-59.032
192.33518,-58.898
192.33618,-58.892
192.33718,-56.814
192.33818,-58.196
192.33918,-57.684
192.34018,-57.468
192.34118,-60.248
192.34218,-59.92
192.34318,-58.296
192.34418,-57.29
192.34518,-57.036
192.34618,-58.138
192.34718,-57.974
192.34818,-59.262
192.34918,-58.246
192.35018,-57.906
192.35118,-58.634
192.35218,-58.362
192.35318,-57.426
192.35418,-57.738
192.35518,-57.242
192.35618,-56.874
192.35718,-59.472
192.35818,-58.588
192.35918,-57.564
192.36018,-58.412
192.36118,-57.898
192.36218,-58.014
192.36318,-58.034
192.36418,-58.874
192.36518,-58.148
192.36618,-57.204
192.36718,-56.874
192.36818,-57.976
192.36918,-56.64
192.37018,-57.948
192.37118,-59.722
192.37218,-59.088
192.37318,-56.782
192.37418,-57.364
192.37518,-57.748
192.37618,-58.26
192.37718,-59.192
192.37818,-57.53
192.37918,-58.734
192.38018,-56.742
192.38118,-57.036
192.38218,-58.092
192.38318,-58.134
192.38418,-58.32
192.38518,-58.024
192.38618,-58.058
192.38718,-58.972
192.38818,-59.592
192.38918,-56.518
192.39018,-57.302
192.39118,-58.214
192.39218,-58.006
192.39318,-59.574
192.39418,-57.004
192.39518,-59.258
192.39618,-57.814
192.39718,-56.786
192.39818,-57.934
192.39918,-59.622
192.40018,-58.058
192.40118,-57.622
192.40218,-58.104
192.40318,-57.864
192.40418,-57.916
192.40518,-58.504
192.40618,-56.282
192.40718,-58.456
192.40818,-60.752
192.40918,-58.926
192.41018,-60.22
192.41118,-58.512
192.41218,-58.78
192.41318,-59.574
192.41418,-58.152
192.41518,-60.344
192.41618,-58.688
192.41718,-59.582
192.41818,-57.372
192.41918,-59.186
192.42018,-58.348
192.42118,-59.074
192.42218,-57.984
192.42318,-57.188
192.42418,-58.32
192.42518,-57.618
192.42618,-56.79
192.42718,-59.04
192.42818,-58.714
192.42918,-59.394
192.43018,-59.892
192.43118,-60.19
192.43218,-58.868
192.43318,-59.536
192.43418,-58.828
192.43518,-58.062
192.43618,-59.158
192.43718,-57.25
192.43818,-57.702
192.43918,-60.312
192.44018,-57.438
192.44118,-60.054
192.44218,-58.318
192.44318,-60.8
192.44418,-57.028
192.44518,-56.922
192.44618,-58.084
192.44718,-58.24
192.44818,-57.384
192.44918,-57.336
192.45018,-60.44
192.45118,-59.464
192.45218,-57.702
192.45318,-57.79
192.45418,-58.156
192.45518,-57.134
192.45618,-57.122
192.45718,-56.182
192.45818,-55.492
192.45918,-54.762
192.46018,-54.042
192.46118,-50.308
192.46218,-26.954
192.46318,-9.174
192.46418,-47.392
192.46518,-51.77
192.46618,-55.034
192.46718,-54.87
192.46818,-56.55
192.46918,-57.02
192.47018,-56.514
192.47118,-56.644
192.47218,-56.648
192.47318,-58.13
192.47418,-58.076
192.47518,-59.11
192.47618,-57.184
192.47718,-58.626
192.47818,-57.608
192.47918,-58.018
192.48018,-59.732
192.48118,-59.678
192.48218,-58.526
192.48318,-59.564
192.48418,-60.652
192.48518,-58.782
192.48618,-58.684
192.48718,-58.694
192.48818,-57.26
192.48918,-57.688
192.49018,-57.81
192.49118,-58.794
192.49218,-57.628
192.49318,-58.428
192.49418,-62.732
192.49518,-59.536
192.49618,-58.126
192.49718,-57.944
192.49818,-58.562
192.49918,-62.06
192.50018,-59.468
192.50118,-58.562
192.50218,-58.056
192.50318,-57.154
192.50418,-57.824
192.50518,-57.672
192.50618,-57.238
192.50718,-58.508
192.50818,-57.164
192.50918,-57.642
192.51018,-56.968
192.51118,-57.702
192.51218,-56.166
192.51318,-59.018
192.51418,-55.894
192.51518,-58.746
192.51618,-57.704
192.51718,-57.11
192.51818,-56.734
192.51918,-56.55
192.52018,-56.622
192.52118,-58.082
192.52218,-58.038
192.52318,-57.828
192.52418,-55.524
192.52518,-54.98
192.52618,-58.508
192.52718,-56.322
192.52818,-56.146
192.52918,-56.918
192.53018,-58.608
192.53118,-57.438
192.53218,-56.86
192.53318,-57.724
192.53418,-55.87
192.53518,-56.996
192.53618,-56.664
192.53718,-57.532
192.53818,-57.55
192.53918,-59.256
192.54018,-58.644
192.54118,-57.614
192.54218,-57.896
192.54318,-57.158
192.54418,-58.932
192.54518,-60.224
192.54618,-60.69
192.54718,-61.01
192.54818,-60.544
192.54918,-58.394
192.55018,-58.326
192.55118,-59.272
192.55218,-58.458
192.55318,-57.99
192.55418,-58.614
192.55518,-57.596
192.55618,-57.346
192.55718,-59.87
192.55818,-57.896
192.55918,-59.726
192.56018,-59.14
192.56118,-58.246
192.56218,-57.396
192.56318,-59.152
192.56418,-56.514
192.56518,-59.256
192.56618,-57.516
192.56718,-59.232
192.56818,-58.16
192.56918,-58.146
192.57018,-59.666
192.57118,-60.31
192.57218,-57.568
192.57318,-59.492
192.57418,-57.056
192.57518,-58.676
192.57618,-57.704
192.57718,-58.39
192.57818,-59.582
192.57918,-58.11
192.58018,-59.064
192.58118,-56.898
192.58218,-58.514
192.58318,-58.166
192.58418,-58.044
192.58518,-58.95
192.58618,-57.304
192.58718,-58.84
192.58818,-57.716
192.58918,-56.276
192.59018,-58.728
192.59118,-58.508
192.59218,-57.512
192.59318,-57.658
192.59418,-57.884
192.59518,-58.91
192.59618,-56.608
192.59718,-59.35
192.59818,-58.646
192.59918,-60.964
192.60018,-56.972
192.60118,-58.888
192.60218,-60.228
192.60318,-58.24
192.60418,-59.748
192.60518,-60.227
192.60618,-58.212
192.60718,-60.12
192.60818,-59.648
192.60918,-57.004
192.61018,-59.378
192.61118,-58.88
192.61218,-58.658
192.61318,-58.224
192.61418,-60.53
192.61518,-58.034
192.61618,-58.908
192.61718,-59.908
192.61818,-59.726
192.61918,-58.568
192.62018,-58.562
192.62118,-59.008
192.62218,-59.464
192.62318,-58.058
192.62418,-60.678
192.62518,-59.326
192.62618,-59.812
192.62718,-60.152
192.62818,-57.336
192.62918,-58.768
192.63018,-57.412
192.63118,-58.31
192.63218,-57.836
192.63318,-59.258
192.63418,-58.758
192.63518,-59.644
192.63618,-57.668
192.63718,-59.692
192.63818,-62.5
192.63918,-58.072
192.64018,-56.49
192.64118,-58.914
192.64218,-57.346
192.64318,-58.034
192.64418,-56.778
192.64518,-57.708
192.64618,-61.94
192.64718,-58.914
192.64818,-59.068
192.64918,-59.14
192.65018,-58.304
192.65118,-57.938
192.65218,-60.014
192.65318,-59.218
192.65418,-59.176
192.65518,-59.528
192.65618,-58.052
192.65718,-59.232
192.65818,-57.264
192.65918,-56.528
192.66018,-55.354
192.66118,-53.066
192.66218,-20.716
192.66318,-11.114
192.66418,-47.114
192.66518,-55.092
192.66618,-55.938
192.66718,-57.748
192.66818,-57.814
192.66918,-57.448
192.67018,-58.044
192.67118,-58.196
192.67218,-58.566
192.67318,-58.954
192.67418,-61.208
192.67518,-59.766
192.67618,-59.226
192.67718,-57.848
192.67818,-58.224
192.67918,-59.336
192.68018,-58.67
192.68118,-61.23
192.68218,-60.43
192.68318,-60.336
192.68418,-59.43
192.68518,-57.39
192.68618,-62.226
192.68718,-57.786
192.68818,-59.136
192.68918,-57.966
192.69018,-59.432
192.69118,-59.998
192.69218,-58.562
192.69318,-57.328
192.69418,-61.108
192.69518,-58.562
192.69618,-58.728
192.69718,-59.706
192.69818,-58.232
192.69918,-57.072
192.70018,-58.574
192.70118,-57.81
192.70218,-58.914
192.70318,-58.424
192.70418,-58.798
192.70518,-59.626
192.70618,-59.182
192.70718,-58.094
192.70818,-58.318
192.70918,-59.478
192.71018,-58.186
192.71118,-57.66
192.71218,-59.444
192.71318,-59.068
192.71418,-58.276
192.71518,-56.776
192.71618,-57.616
192.71718,-59.46
192.71818,-56.598
192.71918,-56.688
192.72018,-56.518
192.72118,-58.11
192.72218,-59.394
192.72318,-58.514
192.72418,-58.462
192.72518,-58.81
192.72618,-58.408
192.72718,-59.706
192.72818,-57.406
192.72918,-59.696
192.73018,-58.66
192.73118,-58.126
192.73218,-58.202
192.73318,-60.178
192.73418,-58.54
192.73518,-60.448
192.73618,-59.49
192.73718,-58.006
192.73818,-59.696
192.73918,-57.422
192.74018,-58.91
192.74118,-60.274
192.74218,-58.976
192.74318,-59.15
192.74418,-59.718
192.74518,-58.632
192.74618,-59.248
192.74718,-59.932
192.74818,-59.368
192.74918,-59.344
192.75018,-58.812
192.75118,-57.852
192.75218,-59.878
192.75318,-61.336
192.75418,-57.742
192.75518,-58.78
192.75618,-59.644
192.75718,-57.364
192.75818,-58.428
192.75918,-57.768
192.76018,-57.894
192.76118,-57.986
192.76218,-57.662
192.76318,-60.112
192.76418,-58.594
192.76518,-57.74
192.76618,-59.364
192.76718,-60.252
192.76818,-57.482
192.76918,-61.112
192.77018,-58.026
192.77118,-57.25
192.77218,-59.178
192.77318,-59.536
192.77418,-58.256
192.77518,-58.324
192.77618,-58.276
192.77718,-57.968
192.77818,-57.544
192.77918,-60.362
192.78018,-56.768
192.78118,-59.004
192.78218,-57.782
192.78318,-57.536
192.78418,-57.812
192.78518,-58.522
192.78618,-57.076
192.78718,-56.532
192.78818,-57.142
192.78918,-56.742
192.79018,-59.198
192.79118,-57.402
192.79218,-59.972
192.79318,-58.014
192.79418,-59.276
192.79518,-59.186
192.79618,-56.7
192.79718,-59.14
192.79818,-56.992
192.79918,-59.436
192.80018,-57.748
192.80118,-58.48
192.80218,-56.042
192.80318,-57.98
192.80418,-59.51
192.80518,-58.792
192.80618,-59.094
192.80718,-57.96
192.80818,-59.222
192.80918,-57.688
192.81018,-58.462
192.81118,-57.478
192.81218,-61.064
192.81318,-57.15
192.81418,-59.408
192.81518,-59.368
192.81618,-57.744
192.81718,-58.486
192.81818,-58.334
192.81918,-60.075
192.82018,-59.178
192.82118,-59.722
192.82218,-60.568
192.82318,-59.51
192.82418,-58.702
192.82518,-59.956
192.82618,-59.162
192.82718,-57.816
192.82818,-56.96
192.82918,-59.196
192.83018,-59.298
192.83118,-60.548
192.83218,-58.508
192.83318,-58.818
192.83418,-59.702
192.83518,-59.476
192.83618,-61.358
192.83718,-57.782
192.83818,-59.648
192.83918,-62.974
192.84018,-57.568
192.84118,-61.899
192.84218,-59.252
192.84318,-59.374
192.84418,-57.51
192.84518,-60.042
192.84618,-58.324
192.84718,-59.612
192.84818,-57.906
192.84918,-59.34
192.85018,-57.454
192.85118,-57.69
192.85218,-57.516
192.85318,-56.988
192.85418,-58.458
192.85518,-57.426
192.85618,-57.204
192.85718,-55.706
192.85818,-55.018
192.85918,-53.388
192.86018,-52.258
192.86118,-47.756
192.86218,-18.318
192.86318,-5.72
192.86418,-43.746
192.86518,-50.85
192.86618,-52.906
192.86718,-54.632
192.86818,-55.326
192.86918,-55.198
192.87018,-56.968
192.87118,-57.024
192.87218,-56.882
192.87318,-57.482
192.87418,-60.152
192.87518,-59.896
192.87618,-58.062
192.87718,-59.036
192.87818,-58.12
192.87918,-59.062
192.88018,-59.568
192.88118,-59.162
192.88218,-58.484
192.88318,-56.902
192.88418,-59.808
192.88518,-58.976
192.88618,-59.056
192.88718,-58.816
192.88818,-56.824
192.88918,-60.21
192.89018,-58.88
192.89118,-59.596
192.89218,-61.569
192.89318,-58.148
192.89418,-61.108
192.89518,-60.61
192.89618,-60.206
192.89718,-58.458
192.89818,-58.252
192.89918,-61.01
192.90018,-59.454
192.90118,-58.442
192.90218,-59.478
192.90318,-59.268
192.90418,-58.044
192.90518,-60.514
192.90618,-57.8
192.90718,-61.206
192.90818,-59.256
192.90918,-60.494
192.91018,-57.482
192.91118,-59.048
192.91218,-59.388
192.91318,-59.188
192.91418,-59.15
192.91518,-57.6
192.91618,-58.074
192.91718,-56.096
192.91818,-56.738
192.91918,-57.61
192.92018,-58.764
192.92118,-57.84
192.92218,-58.494
192.92318,-58.812
192.92418,-59.662
192.92518,-60.494
192.92618,-57.766
192.92718,-61.37
192.92818,-58.252
192.92918,-59.79
192.93018,-61.38
192.93118,-58.864
192.93218,-56.87
192.93318,-58.998
192.93418,-59.238
192.93518,-58.244
192.93618,-58.81
192.93718,-64.338
192.93818,-61.166
192.93918,-61.742
192.94018,-58.664
192.94118,-60.508
192.94218,-59.808
192.94318,-60.846
192.94418,-59.55
192.94518,-56.648
192.94618,-59.632
192.94718,-59.064
192.94818,-60.062
192.94918,-59.37
192.95018,-60.996
192.95118,-58.864
192.95218,-57.446
192.95318,-59.56
192.95418,-60.59
192.95518,-60.684
192.95618,-60.548
192.95718,-60.262
192.95818,-59.524
192.95918,-57.978
192.96018,-57.884
192.96118,-60.35
192.96218,-60.12
192.96318,-60.368
192.96418,-59.882
192.96518,-59.608
192.96618,-58.688
192.96718,-57.742
192.96818,-58.13
192.96918,-58.576
192.97018,-59.924
192.97118,-58.386
192.97218,-59.152
192.97318,-59.64
192.97418,-58.484
192.97518,-57.264
192.97618,-58.726
192.97718,-59.542
192.97818,-59.166
192.97918,-59.234
192.98018,-58.942
192.98118,-58.888
192.98218,-59.98
192.98318,-57.34
192.98418,-57.776
192.98518,-59.944
192.98618,-58.752
192.98718,-60.018
192.98818,-60.946
192.98918,-57.902
192.99018,-58.22
192.99118,-58.406
192.99218,-57.6
192.99318,-59.916
192.99418,-59.15
192.99518,-60.14
192.99618,-58.416
192.99718,-59.888
192.99818,-59.74
192.99918,-59.252
193.00018,-59.388
193.00118,-58.276
193.00218,-59.79
193.00318,-59.008
193.00418,-57.688
193.00518,-59.178
193.00618,-58.24
193.00718,-58.448
193.00818,-58.98
193.00918,-57.36
193.01018,-60.22
193.01118,-60.508
193.01218,-57.846
193.01318,-57.06
193.01418,-57.994
193.01518,-59.896
193.01618,-58.472
193.01718,-58.378
193.01818,-59.892
193.01918,-59.332
193.02018,-58.916
193.02118,-60.214
193.02218,-60.038
193.02318,-60.05
193.02418,-58.39
193.02518,-60.554
193.02618,-59.94
193.02718,-61.466
193.02818,-58.774
193.02918,-58.146
193.03018,-60.744
193.03118,-59.796
193.03218,-58.194
193.03318,-60.91
193.03418,-59.248
193.03518,-60.006
193.03618,-60.64
193.03718,-59.732
193.03818,-61.324
193.03918,-59.278
193.04018,-59.302
193.04118,-59.302
193.04218,-57.222
193.04318,-60.52
193.04418,-59.226
193.04518,-59.782
193.04618,-59.208
193.04718,-59.206
193.04818,-58.19
193.04918,-58.43
193.05018,-59.726
193.05118,-58.66
193.05218,-59.874
193.05318,-57.508
193.05418,-54.65
193.05518,-54.104
193.05618,-52.324
193.05718,-52.19
193.05818,-50.984
193.05918,-50.248
193.06018,-47.47
193.06118,-43.264
193.06218,-17.722
193.06318,-2.646
193.06418,-38.586
193.06518,-46.792
193.06618,-49.766
193.06718,-51.422
193.06818,-52.258
193.06918,-52.282
193.07018,-53.002
193.07118,-53.9
193.07218,-56.054
193.07318,-57.916
193.07418,-59.228
193.07518,-59.59
193.07618,-60.944
193.07718,-57.96
193.07818,-58.84
193.07918,-57.864
193.08018,-58.786
193.08118,-57.96
193.08218,-59.79
193.08318,-59.458
193.08418,-58.842
193.08518,-58.562
193.08618,-60.072
193.08718,-63.45
193.08818,-57.308
193.08918,-59.67
193.09018,-60.486
193.09118,-58.612
193.09218,-59.364
193.09318,-60.894
193.09418,-60.994
193.09518,-58.316
193.09618,-61.22
193.09718,-59.186
193.09818,-58.85
193.09918,-58.792
193.10018,-59.574
193.10118,-57.544
193.10218,-60.518
193.10318,-58.816
193.10418,-60.824
193.10518,-57.246
193.10618,-59.068
193.10718,-59.158
193.10818,-59.706
193.10918,-58.406
193.11018,-58.428
193.11118,-60.722
193.11218,-58.722
193.11318,-59.458
193.11418,-57.308
193.11518,-56.674
193.11618,-57.742
193.11718,-57.716
193.11818,-58.082
193.11918,-59.276
193.12018,-58.378
193.12118,-58.206
193.12218,-60.56
193.12318,-57.704
193.12418,-62.556
193.12518,-57.914
193.12618,-59.522
193.12718,-57.912
193.12818,-59.286
193.12918,-58.922
193.13018,-58.246
193.13118,-59.156
193.13218,-58.66
193.13318,-57.358
193.13418,-58.594
193.13518,-57.912
193.13618,-57.778
193.13718,-58.574
193.13818,-58.792
193.13918,-61.12
193.14018,-61.044
193.14118,-59.226
193.14218,-57.77
193.14318,-59.692
193.14418,-57.214
193.14518,-58.49
193.14618,-58.624
193.14718,-58.93
193.14818,-58.348
193.14918,-59.51
193.15018,-59.684
193.15118,-58.122
193.15218,-58.348
193.15318,-59.688
193.15418,-59.92
193.15518,-61.006
193.15618,-59.088
193.15718,-60.314
193.15818,-59.838
193.15918,-59.658
193.16018,-60.712
193.16118,-63.594
193.16218,-58.594
193.16318,-58.858
193.16418,-59.732
193.16518,-57.776
193.16618,-59.458
193.16718,-59.524
193.16818,-59.714
193.16918,-61.11
193.17018,-59.316
193.17118,-59.286
193.17218,-58.03
193.17318,-59.71
193.17418,-61.414
193.17518,-59.51
193.17618,-59.374
193.17718,-59.374
193.17818,-58.194
193.17918,-57.814
193.18018,-57.736
193.18118,-56.486
193.18218,-56.878
193.18318,-57.998
193.18418,-59.846
193.18518,-59.01
193.18618,-57.544
193.18718,-56.514
193.18818,-57.986
193.18918,-60.352
193.19018,-59.574
193.19118,-59.058
193.19218,-59.062
193.19318,-58.874
193.19418,-58.172
193.19518,-57.472
193.19618,-57.256
193.19718,-59.418
193.19818,-57.974
193.19918,-58.402
193.20018,-58.056
193.20118,-58.28
193.20218,-57.396
193.20318,-55.642
193.20418,-56.258
193.20518,-55.864
193.20618,-55.322
193.20718,-55.51
193.20818,-57.04
193.20918,-56.87
193.21018,-57.082
193.21118,-58.582
193.21218,-58.56
193.21318,-57.86
193.21418,-57.644
193.21518,-59.162
193.21618,-59.994
193.21718,-59.756
193.21818,-58.144
193.21918,-60.002
193.22018,-57.39
193.22118,-61.178
193.22218,-60.36
193.22318,-59.944
193.22418,-59.238
193.22518,-61.754
193.22618,-59.046
193.22718,-58.512
193.22818,-59.622
193.22918,-58.508
193.23018,-57.806
193.23118,-59.63
193.23218,-58.958
193.23318,-58.644
193.23418,-60.178
193.23518,-59.242
193.23618,-58.252
193.23718,-57.652
193.23818,-59.648
193.23918,-60.28
193.24018,-59.782
193.24118,-57.368
193.24218,-59.542
193.24318,-59.688
193.24418,-60.312
193.24518,-58.83
193.24618,-61.82
193.24718,-59.824
193.24818,-61.008
193.24918,-60.136
193.25018,-59.726
193.25118,-59.052
193.25218,-59.114
193.25318,-56.786
193.25418,-55.616
193.25518,-54.792
193.25618,-53.668
193.25718,-53.01
193.25818,-52.9
193.25918,-50.862
193.26018,-48.24
193.26118,-43.002
193.26218,-10.954
193.26318,-3.028
193.26418,-35.566
193.26518,-46.814
193.26618,-50.518
193.26718,-52.242
193.26818,-53.006
193.26918,-52.268
193.27018,-54.244
193.27118,-54.92
193.27218,-55.462
193.27318,-55.226
193.27418,-57.722
193.27518,-58.04
193.27618,-58.102
193.27718,-57.384
193.27818,-58.436
193.27918,-59.688
193.28018,-58.326
193.28118,-59.206
193.28218,-58.248
193.28318,-58.224
193.28418,-59.908
193.28518,-58.24
193.28618,-58.384
193.28718,-58.244
193.28818,-61.054
193.28918,-61.426
193.29018,-58.678
193.29118,-58.95
193.29218,-58.948
193.29318,-61.274
193.29418,-61.188
193.29518,-63.371
193.29618,-59.34
193.29718,-59.896
193.29818,-59.098
193.29918,-58.276
193.30018,-59.202
193.30118,-59.77
193.30218,-61.08
193.30318,-58.04
193.30418,-60.784
193.30518,-58.492
193.30618,-56.622
193.30718,-57.468
193.30818,-61.024
193.30918,-58.286
193.31018,-57.23
193.31118,-56.89
193.31218,-56.902
193.31318,-60.544
193.31418,-60.788
193.31518,-60.08
193.31618,-62.034
193.31718,-58.694
193.31818,-58.398
193.31918,-60.462
193.32018,-59.058
193.32118,-58.112
193.32218,-59.014
193.32318,-58.618
193.32418,-60.574
193.32518,-60.684
193.32618,-59.496
193.32718,-60.948
193.32818,-59.94
193.32918,-59.354
193.33018,-59.77
193.33118,-60.556
193.33218,-59.82
193.33318,-58.37
193.33418,-58.696
193.33518,-57.51
193.33618,-59.278
193.33718,-60.46
193.33818,-58.552
193.33918,-59.31
193.34018,-58.986
193.34118,-59.524
193.34218,-61.034
193.34318,-57.858
193.34418,-58.342
193.34518,-56.712
193.34618,-57.314
193.34718,-58.28
193.34818,-58.346
193.34918,-58.508
193.35018,-60.472
193.35118,-60.506
193.35218,-59.392
193.35318,-58.462
193.35418,-60.006
193.35518,-58.514
193.35618,-59.436
193.35718,-59.33
193.35818,-58.148
193.35918,-64.014
193.36018,-59.648
193.36118,-60.12
193.36218,-59.036
193.36318,-59.246
193.36418,-60.438
193.36518,-58.548
193.36618,-58.71
193.36718,-58.78
193.36818,-60.636
193.36918,-59.706
193.37018,-62.134
193.37118,-59.446
193.37218,-59.146
193.37318,-60.372
193.37418,-60.346
193.37518,-59.378
193.37618,-58.64
193.37718,-58.338
193.37818,-58.998
193.37918,-59.394
193.38018,-58.456
193.38118,-57.87
193.38218,-59.13
193.38318,-60.772
193.38418,-58.438
193.38518,-59.422
193.38618,-58.592
193.38718,-59.182
193.38818,-62.108
193.38918,-59.556
193.39018,-58.504
193.39118,-60.112
193.39218,-59.172
193.39318,-57.574
193.39418,-60.636
193.39518,-60.042
193.39618,-59.394
193.39718,-60.198
193.39818,-58.612
193.39918,-58.684
193.40018,-59.064
193.40118,-59.904
193.40218,-58.816
193.40318,-58.186
193.40418,-58.908
193.40518,-60.326
193.40618,-56.576
193.40718,-59.228
193.40818,-58.24
193.40918,-58.392
193.41018,-59.36
193.41118,-58.39
193.41218,-59.85
193.41318,-57.804
193.41418,-59.186
193.41518,-59.554
193.41618,-59.522
193.41718,-56.08
193.41818,-57.672
193.41918,-60.89
193.42018,-61.126
193.42118,-59.828
193.42218,-56.518
193.42318,-58.202
193.42418,-58.774
193.42518,-58.634
193.42618,-59.626
193.42718,-58.102
193.42818,-59.636
193.42918,-58.444
193.43018,-57.412
193.43118,-58.652
193.43218,-57.752
193.43318,-58.092
193.43418,-60.436
193.43518,-59.662
193.43618,-58.994
193.43718,-59.01
193.43818,-60.352
193.43918,-60.084
193.44018,-59.824
193.44118,-60.83
193.44218,-60.794
193.44318,-60.638
193.44418,-58.664
193.44518,-57.708
193.44618,-58.034
193.44718,-60.956
193.44818,-58.576
193.44918,-58.708
193.45018,-58.278
193.45118,-57.646
193.45218,-54.926
193.45318,-55.888
193.45418,-54.962
193.45518,-54.062
193.45618,-52.85
193.45718,-51.352
193.45818,-51.08
193.45918,-49.464
193.46018,-46.53
193.46118,-41.742
193.46218,-3.812
193.46318,-0.797999999999998
193.46418,-39.992
193.46518,-46.154
193.46618,-49.694
193.46718,-51.176
193.46818,-51.472
193.46918,-52.036
193.47018,-52.886
193.47118,-53.174
193.47218,-54.652
193.47318,-57.158
193.47418,-57.558
193.47518,-58.308
193.47618,-56.696
193.47718,-56.56
193.47818,-59.774
193.47918,-57.716
193.48018,-58.948
193.48118,-58.77
193.48218,-58.456
193.48318,-56.402
193.48418,-56.652
193.48518,-57.334
193.48618,-57.188
193.48718,-55.552
193.48818,-55.982
193.48918,-56.718
193.49018,-59.146
193.49118,-58.49
193.49218,-58.576
193.49318,-60.076
193.49418,-57
193.49518,-60.266
193.49618,-58.348
193.49718,-59.094
193.49818,-59.418
193.49918,-58.618
193.50018,-58.33
193.50118,-58.75
193.50218,-58.356
193.50318,-59.364
193.50418,-59.94
193.50518,-60.638
193.50618,-58.534
193.50718,-57.836
193.50818,-56.5
193.50918,-59.126
193.51018,-56.992
193.51118,-57.238
193.51218,-58.12
193.51318,-58.27
193.51418,-59.37
193.51518,-59.302
193.51618,-56.666
193.51718,-56.136
193.51818,-57.25
193.51918,-55.884
193.52018,-58.688
193.52118,-59.98
193.52218,-59.464
193.52318,-59.882
193.52418,-57.412
193.52518,-58.4
193.52618,-58.074
193.52718,-57.44
193.52818,-58.102
193.52918,-57.138
193.53018,-59.528
193.53118,-58.272
193.53218,-59.202
193.53318,-57.948
193.53418,-57.946
193.53518,-57.662
193.53618,-58.612
193.53718,-58.072
193.53818,-59.01
193.53918,-56.532
193.54018,-57.146
193.54118,-58.762
193.54218,-57.36
193.54318,-57.728
193.54418,-57.858
193.54518,-58.166
193.54618,-58.312
193.54718,-59.55
193.54818,-56.578
193.54918,-58.67
193.55018,-57.59
193.55118,-57.95
193.55218,-57.974
193.55318,-56.554
193.55418,-57.824
193.55518,-57.768
193.55618,-58.3
193.55718,-57.28
193.55818,-58.22
193.55918,-57.31
193.56018,-59.14
193.56118,-57.802
193.56218,-58.362
193.56318,-59.762
193.56418,-57.436
193.56518,-57.914
193.56618,-59.522
193.56718,-57.674
193.56818,-59.388
193.56918,-60.834
193.57018,-58.42
193.57118,-57.518
193.57218,-63.514
193.57318,-58.548
193.57418,-55.808
193.57518,-58.196
193.57618,-59.344
193.57718,-58.458
193.57818,-60.282
193.57918,-57.744
193.58018,-58.308
193.58118,-58.232
193.58218,-59.522
193.58318,-57.814
193.58418,-57.55
193.58518,-59.916
193.58618,-58.652
193.58718,-59.476
193.58818,-59.266
193.58918,-58.638
193.59018,-57.906
193.59118,-56.37
193.59218,-57.51
193.59318,-58.27
193.59418,-58.252
193.59518,-56.07
193.59618,-59.44
193.59718,-59.018
193.59818,-57.024
193.59918,-57.234
193.60018,-58.354
193.60118,-57.458
193.60218,-57.712
193.60318,-56.398
193.60418,-56.976
193.60518,-57.352
193.60618,-56.158
193.60718,-55.488
193.60818,-58.202
193.60918,-56.158
193.61018,-56.918
193.61118,-55.946
193.61218,-56.608
193.61318,-58.664
193.61418,-57.208
193.61518,-57.09
193.61618,-55.998
193.61718,-57.66
193.61818,-59.36
193.61918,-55.572
193.62018,-58.936
193.62118,-58.212
193.62218,-60.458
193.62318,-56.902
193.62418,-55.806
193.62518,-57.214
193.62618,-58.56
193.62718,-57.172
193.62818,-57.794
193.62918,-59.916
193.63018,-56.738
193.63118,-59.64
193.63218,-58.666
193.63318,-58.69
193.63418,-57.488
193.63518,-58.286
193.63618,-59.604
193.63718,-58.898
193.63818,-56.618
193.63918,-58.318
193.64018,-57.626
193.64118,-57.146
193.64218,-58.988
193.64318,-57.376
193.64418,-58.448
193.64518,-58.818
193.64618,-59.68
193.64718,-58.038
193.64818,-56.824
193.64918,-58.666
193.65018,-56.394
193.65118,-57.95
193.65218,-57.25
193.65318,-54.658
193.65418,-53.37
193.65518,-51.53
193.65618,-50.894
193.65718,-50.292
193.65818,-50.076
193.65918,-48.622
193.66018,-46.43
193.66118,-41.326
193.66218,-7.462
193.66318,-0.584
193.66418,-38.896
193.66518,-46.046
193.66618,-49.04
193.66718,-50.638
193.66818,-51.786
193.66918,-52.292
193.67018,-52.076
193.67118,-53.012
193.67218,-53.982
193.67318,-54.31
193.67418,-54.644
193.67518,-56.536
193.67618,-58.294
193.67718,-56.718
193.67818,-58.13
193.67918,-59.458
193.68018,-57.934
193.68118,-57.366
193.68218,-58.368
193.68318,-56.572
193.68418,-57.012
193.68518,-55.278
193.68618,-54.404
193.68718,-54.91
193.68818,-55.386
193.68918,-56.938
193.69018,-56.96
193.69118,-57.368
193.69218,-58.976
193.69318,-58.392
193.69418,-57.222
193.69518,-58.094
193.69618,-57.97
193.69718,-58.32
193.69818,-57.898
193.69918,-58.43
193.70018,-58.038
193.70118,-59.014
193.70218,-58.232
193.70318,-58.064
193.70418,-57.642
193.70518,-57.666
193.70618,-57.896
193.70718,-58.37
193.70818,-57.948
193.70918,-58.246
193.71018,-57.716
193.71118,-59.298
193.71218,-57.914
193.71318,-58.936
193.71418,-58.868
193.71518,-56.926
193.71618,-58.932
193.71718,-57.276
193.71818,-57.048
193.71918,-57.38
193.72018,-59.378
193.72118,-58.942
193.72218,-58.414
193.72318,-58.498
193.72418,-60.476
193.72518,-59.094
193.72618,-57.786
193.72718,-56.878
193.72818,-57.856
193.72918,-57.812
193.73018,-58.034
193.73118,-59.492
193.73218,-58.086
193.73318,-57.176
193.73418,-56.742
193.73518,-56.948
193.73618,-57.242
193.73718,-56.42
193.73818,-56.768
193.73918,-57.688
193.74018,-58.038
193.74118,-57.558
193.74218,-58.368
193.74318,-57.838
193.74418,-57.38
193.74518,-57.496
193.74618,-57.056
193.74718,-56.35
193.74818,-58.612
193.74918,-57.964
193.75018,-56.136
193.75118,-57.506
193.75218,-57.048
193.75318,-56.45
193.75418,-58.65
193.75518,-56.738
193.75618,-56.102
193.75718,-56.32
193.75818,-56.598
193.75918,-57.456
193.76018,-55.172
193.76118,-55.814
193.76218,-57.278
193.76318,-56.412
193.76418,-57.478
193.76518,-58.14
193.76618,-56.972
193.76718,-57.012
193.76818,-57.658
193.76918,-58.97
193.77018,-57.536
193.77118,-59.472
193.77218,-57.168
193.77318,-58.864
193.77418,-59.13
193.77518,-59.6
193.77618,-60.558
193.77718,-60.256
193.77818,-59.418
193.77918,-58.876
193.78018,-58.842
193.78118,-60.018
193.78218,-59.296
193.78318,-59.416
193.78418,-59.522
193.78518,-58.14
193.78618,-58.794
193.78718,-60.672
193.78818,-59.944
193.78918,-59.08
193.79018,-58.936
193.79118,-59.568
193.79218,-58.438
193.79318,-60.88
193.79418,-57.54
193.79518,-59.626
193.79618,-59.166
193.79718,-59.202
193.79818,-60.198
193.79918,-58.08
193.80018,-57.628
193.80118,-58.856
193.80218,-58.702
193.80318,-58.704
193.80418,-60.022
193.80518,-57.602
193.80618,-58.196
193.80718,-58.172
193.80818,-57.862
193.80918,-57.912
193.81018,-58.376
193.81118,-58.35
193.81218,-57.814
193.81318,-55.978
193.81418,-59.02
193.81518,-58.97
193.81618,-59.866
193.81718,-59.908
193.81818,-58.16
193.81918,-58.656
193.82018,-60.472
193.82118,-58.38
193.82218,-58.666
193.82318,-61.718
193.82418,-56.468
193.82518,-57.34
193.82618,-56.468
193.82718,-57.828
193.82818,-60.558
193.82918,-57.522
193.83018,-58.792
193.83118,-58.876
193.83218,-57.432
193.83318,-59.062
193.83418,-60.014
193.83518,-58.652
193.83618,-58.592
193.83718,-57.242
193.83818,-57.33
193.83918,-59.574
193.84018,-60.642
193.84118,-58.156
193.84218,-60.566
193.84318,-59.178
193.84418,-57.622
193.84518,-58.028
193.84618,-57.97
193.84718,-58.818
193.84818,-59.794
193.84918,-58.96
193.85018,-58.256
193.85118,-60.648
193.85218,-58.598
193.85318,-56.492
193.85418,-54.828
193.85518,-55.55
193.85618,-54.876
193.85718,-54.378
193.85818,-54.104
193.85918,-53.086
193.86018,-50.214
193.86118,-45.488
193.86218,-16.564
193.86318,-2.986
193.86418,-41.004
193.86518,-50.252
193.86618,-52.242
193.86718,-53.678
193.86818,-54.43
193.86918,-54.088
193.87018,-54.79
193.87118,-54.93
193.87218,-56.504
193.87318,-56.478
193.87418,-57.256
193.87518,-58.146
193.87618,-57.876
193.87718,-57.954
193.87818,-58.16
193.87918,-58.758
193.88018,-56.926
193.88118,-57.354
193.88218,-58.608
193.88318,-58.422
193.88418,-57.73
193.88518,-57.682
193.88618,-57.098
193.88718,-56.622
193.88818,-54.842
193.88918,-54.194
193.89018,-53.232
193.89118,-52.958
193.89218,-54.988
193.89318,-54.996
193.89418,-54.532
193.89518,-56.674
193.89618,-58.19
193.89718,-57.584
193.89818,-57.2
193.89918,-56.564
193.90018,-59.398
193.90118,-57.43
193.90218,-56.878
193.90318,-56.594
193.90418,-57.73
193.90518,-58.394
193.90618,-59.116
193.90718,-57.4
193.90818,-59.756
193.90918,-58.248
193.91018,-58.572
193.91118,-59.528
193.91218,-57.386
193.91318,-58.238
193.91418,-57.306
193.91518,-56.806
193.91618,-57.294
193.91718,-56.952
193.91818,-58.764
193.91918,-59.356
193.92018,-60.511
193.92118,-58.948
193.92218,-59.626
193.92318,-59.15
193.92418,-57.826
193.92518,-59.048
193.92618,-57.23
193.92718,-58.512
193.92818,-59.35
193.92918,-57.532
193.93018,-60.096
193.93118,-59.886
193.93218,-60.54
193.93318,-58.744
193.93418,-57.392
193.93518,-59.048
193.93618,-57.334
193.93718,-59.44
193.93818,-59.532
193.93918,-61.062
193.94018,-58.238
193.94118,-57.74
193.94218,-59.004
193.94318,-59.364
193.94418,-57.638
193.94518,-57.676
193.94618,-59.44
193.94718,-58.608
193.94818,-58.406
193.94918,-59.604
193.95018,-58.358
193.95118,-61.004
193.95218,-58.458
193.95318,-57.328
193.95418,-57.426
193.95518,-59.384
193.95618,-57.896
193.95718,-56.91
193.95818,-57.624
193.95918,-59.32
193.96018,-58.32
193.96118,-60.364
193.96218,-59.948
193.96318,-58.138
193.96418,-58.786
193.96518,-58.62
193.96618,-58.054
193.96718,-58.514
193.96818,-58.77
193.96918,-60.722
193.97018,-58.84
193.97118,-56.902
193.97218,-59.296
193.97318,-58.23
193.97418,-57.514
193.97518,-59.51
193.97618,-60.572
193.97718,-58.112
193.97818,-58.932
193.97918,-60.326
193.98018,-60.6
193.98118,-60.022
193.98218,-59.782
193.98318,-60.088
193.98418,-59.744
193.98518,-59.59
193.98618,-59.078
193.98718,-61.656
193.98818,-60.566
193.98918,-59.55
193.99018,-58.196
193.99118,-59.412
193.99218,-60.802
193.99318,-59.986
193.99418,-58.526
193.99518,-58.49
193.99618,-58.406
193.99718,-59.262
193.99818,-60.698
193.99918,-59.644
194.00018,-58.75
194.00118,-59.406
194.00218,-58.858
194.00318,-58.456
194.00418,-58.626
194.00518,-57.49
194.00618,-57.898
194.00718,-57.87
194.00818,-57.744
194.00918,-58.04
194.01018,-59.354
194.01118,-58.086
194.01218,-58.17
194.01318,-57.83
194.01418,-58.628
194.01518,-58.534
194.01618,-59.262
194.01718,-60.406
194.01818,-58.522
194.01918,-59.478
194.02018,-59.316
194.02118,-57.964
194.02218,-58.478
194.02318,-59.74
194.02418,-59.266
194.02518,-57.974
194.02618,-57.934
194.02718,-59.296
194.02818,-58.546
194.02918,-58.424
194.03018,-59.422
194.03118,-58.24
194.03218,-59.188
194.03318,-59.158
194.03418,-58.522
194.03518,-59.296
194.03618,-58.554
194.03718,-57.314
194.03818,-58.954
194.03918,-58.656
194.04018,-59.944
194.04118,-57.742
194.04218,-58.172
194.04318,-58.898
194.04418,-57.3
194.04518,-61.222
194.04618,-59.256
194.04718,-61.008
194.04818,-60.284
194.04918,-58.926
194.05018,-58.948
194.05118,-60.848
194.05218,-58.954
194.05318,-58.484
194.05418,-57.38
194.05518,-57.486
194.05618,-57.762
194.05718,-57.412
194.05818,-55.766
194.05918,-56.384
194.06018,-53.398
194.06118,-48.384
194.06218,-13.478
194.06318,-7.922
194.06418,-43.678
194.06518,-52.242
194.06618,-54.532
194.06718,-56.738
194.06818,-56.1
194.06918,-56.96
194.07018,-57.53
194.07118,-58.19
194.07218,-56.744
194.07318,-57.338
194.07418,-57.434
194.07518,-58.716
194.07618,-58.638
194.07718,-60.806
194.07818,-59.486
194.07918,-58.71
194.08018,-57.944
194.08118,-56.738
194.08218,-58.416
194.08318,-57.332
194.08418,-59.004
194.08518,-58.886
194.08618,-57.534
194.08718,-56.742
194.08818,-60.124
194.08918,-58.12
194.09018,-58.02
194.09118,-59.01
194.09218,-58.338
194.09318,-58.182
194.09418,-57.886
194.09518,-58.068
194.09618,-58.52
194.09718,-57.69
194.09818,-58.548
194.09918,-58.362
194.10018,-59.276
194.10118,-58.715
194.10218,-56.864
194.10318,-57.406
194.10418,-58.552
194.10518,-57.758
194.10618,-58.806
194.10718,-57.234
194.10818,-58.614
194.10918,-57.926
194.11018,-58.664
194.11118,-60.364
194.11218,-57.638
194.11318,-60.076
194.11418,-57.53
194.11518,-56.89
194.11618,-59.306
194.11718,-57.634
194.11818,-58.342
194.11918,-57.74
194.12018,-57.264
194.12118,-58.886
194.12218,-58.908
194.12318,-58.554
194.12418,-59.228
194.12518,-58.988
194.12618,-57.986
194.12718,-56.946
194.12818,-57.964
194.12918,-59.454
194.13018,-58.828
194.13118,-58.474
194.13218,-59.514
194.13318,-58.908
194.13418,-60.772
194.13518,-59.262
194.13618,-57.6
194.13718,-59.936
194.13818,-58.804
194.13918,-59.278
194.14018,-56.914
194.14118,-59.56
194.14218,-57.698
194.14318,-57.996
194.14418,-59.51
194.14518,-58.986
194.14618,-58.416
194.14718,-60.1
194.14818,-58.592
194.14918,-60.042
194.15018,-59.658
194.15118,-58.696
194.15218,-57.748
194.15318,-58.154
194.15418,-57.966
194.15518,-57.598
194.15618,-57.914
194.15718,-57.862
194.15818,-58.846
194.15918,-58.81
194.16018,-57.37
194.16118,-57.238
194.16218,-56.168
194.16318,-56.228
194.16418,-55.962
194.16518,-55.012
194.16618,-56.152
194.16718,-55.332
194.16818,-55.03
194.16918,-58
194.17018,-56.598
194.17118,-58.144
194.17218,-57.672
194.17318,-56.696
194.17418,-58.264
194.17518,-60.108
194.17618,-57.526
194.17718,-57.938
194.17818,-57.048
194.17918,-57.444
194.18018,-56.772
194.18118,-57.154
194.18218,-57.036
194.18318,-58.006
194.18418,-57.964
194.18518,-56.946
194.18618,-57.714
194.18718,-58.202
194.18818,-57.496
194.18918,-57.626
194.19018,-58.628
194.19118,-57.994
194.19218,-58.03
194.19318,-57.666
194.19418,-58.222
194.19518,-57.04
194.19618,-59.432
194.19718,-56.756
194.19818,-58.016
194.19918,-58.346
194.20018,-58.092
194.20118,-60.474
194.20218,-58.312
194.20318,-59.944
194.20418,-57.646
194.20518,-59.172
194.20618,-57.726
194.20718,-58.892
194.20818,-58.348
194.20918,-59.364
194.21018,-58.122
194.21118,-58.126
194.21218,-59.496
194.21318,-58.722
194.21418,-58.828
194.21518,-60.69
194.21618,-58.788
194.21718,-57.598
194.21818,-56.786
194.21918,-58.858
194.22018,-57.328
194.22118,-58.208
194.22218,-57.822
194.22318,-59.658
194.22418,-56.818
194.22518,-57.466
194.22618,-58.65
194.22718,-58.37
194.22818,-58.394
194.22918,-58.85
194.23018,-56.82
194.23118,-58.69
194.23218,-58.222
194.23318,-60.186
194.23418,-58.02
194.23518,-56.802
194.23618,-55.778
194.23718,-56.934
194.23818,-59.364
194.23918,-57.672
194.24018,-59.564
194.24118,-59.186
194.24218,-60.336
194.24318,-57.064
194.24418,-57.582
194.24518,-59.572
194.24618,-57.828
194.24718,-57.498
194.24818,-59.33
194.24918,-58.998
194.25018,-60.17
194.25118,-57.778
194.25218,-57.606
194.25318,-58.024
194.25418,-58.572
194.25518,-56.802
194.25618,-57.43
194.25718,-56.942
194.25818,-57.63
194.25918,-56.526
194.26018,-54.756
194.26118,-52.094
194.26218,-17.76
194.26318,-12.162
194.26418,-49.616
194.26518,-55.056
194.26618,-57.168
194.26718,-57.296
194.26818,-57.45
194.26918,-55.254
194.27018,-57.32
194.27118,-57.392
194.27218,-58.288
194.27318,-57.388
194.27418,-59.486
194.27518,-57.912
194.27618,-59.828
194.27718,-57.728
194.27818,-59.374
194.27918,-59.948
194.28018,-59.146
194.28118,-59.718
194.28218,-57.63
194.28318,-58.236
194.28418,-59.944
194.28518,-58.18
194.28618,-57.964
194.28718,-58.606
194.28818,-56.542
194.28918,-57.722
194.29018,-57.242
194.29118,-57.44
194.29218,-57.926
194.29318,-56.122
194.29418,-58.932
194.29518,-57.154
194.29618,-56.718
194.29718,-58.31
194.29818,-57.81
194.29918,-59.564
194.30018,-56.572
194.30118,-57.788
194.30218,-58.128
194.30318,-56.742
194.30418,-55.352
194.30518,-55.34
194.30618,-58.506
194.30718,-57.272
194.30818,-58.136
194.30918,-58.964
194.31018,-58.474
194.31118,-57.076
194.31218,-57.356
194.31318,-56.744
194.31418,-56.384
194.31518,-57.8
194.31618,-58.346
194.31718,-57.824
194.31818,-57.008
194.31918,-56.346
194.32018,-59.796
194.32118,-59.276
194.32218,-59.418
194.32318,-59.35
194.32418,-58.316
194.32518,-58.552
194.32618,-56.818
194.32718,-59.824
194.32818,-58.428
194.32918,-57.748
194.33018,-59.59
194.33118,-56.604
194.33218,-57.614
194.33318,-57.75
194.33418,-59.04
194.33518,-57.53
194.33618,-57.416
194.33718,-56.824
194.33818,-57.806
194.33918,-58.62
194.34018,-58.554
194.34118,-59.908
194.34218,-61.494
194.34318,-57.834
194.34418,-59.15
194.34518,-60.89
194.34618,-58.71
194.34718,-57.482
194.34818,-58.716
194.34918,-58.922
194.35018,-58.198
194.35118,-58.16
194.35218,-58.534
194.35318,-58.52
194.35418,-59.402
194.35518,-59.182
194.35618,-58.882
194.35718,-57.624
194.35818,-58.334
194.35918,-55.89
194.36018,-56.378
194.36118,-58.542
194.36218,-55.838
194.36318,-55.706
194.36418,-54.91
194.36518,-55.808
194.36618,-55.27
194.36718,-57.064
194.36818,-57.146
194.36918,-56.116
194.37018,-58.066
194.37118,-56.96
194.37218,-57.926
194.37318,-57.036
194.37418,-56.656
194.37518,-58.514
194.37618,-57.81
194.37718,-57.858
194.37818,-57.926
194.37918,-57.498
194.38018,-57.294
194.38118,-59.444
194.38218,-57.922
194.38318,-58.922
194.38418,-58.582
194.38518,-58.5
194.38618,-58.816
194.38718,-59.042
194.38818,-58.682
194.38918,-56.622
194.39018,-58.064
194.39118,-58.666
194.39218,-57.804
194.39318,-58.02
194.39418,-60.16
194.39518,-58.922
194.39618,-58.294
194.39718,-58.634
194.39818,-58.71
194.39918,-57.44
194.40018,-58.532
194.40118,-58.696
194.40218,-60.046
194.40318,-56.618
194.40418,-59.604
194.40518,-57.098
194.40618,-60.472
194.40718,-60.668
194.40818,-60.474
194.40918,-58.776
194.41018,-59.418
194.41118,-56.726
194.41218,-58.024
194.41318,-58.19
194.41418,-58.16
194.41518,-57.086
194.41618,-60.22
194.41718,-59.73
194.41818,-57.922
194.41918,-59.392
194.42018,-58.602
194.42118,-59.464
194.42218,-58.874
194.42318,-57.732
194.42418,-57.454
194.42518,-59.078
194.42618,-57.77
194.42718,-59.364
194.42818,-59.804
194.42918,-57.838
194.43018,-56.682
194.43118,-61.964
194.43218,-56.968
194.43318,-58.92
194.43418,-59.222
194.43518,-58.254
194.43618,-57.94
194.43718,-57.526
194.43818,-56.664
194.43918,-56.64
194.44018,-58.414
194.44118,-58.052
194.44218,-57.986
194.44318,-58.88
194.44418,-57.598
194.44518,-57.106
194.44618,-56.708
194.44718,-59.258
194.44818,-56.818
194.44918,-59.176
194.45018,-57.234
194.45118,-59.226
194.45218,-56.968
194.45318,-57.26
194.45418,-56.576
194.45518,-55.27
194.45618,-57.578
194.45718,-56.44
194.45818,-58.054
194.45918,-56.976
194.46018,-55.87
194.46118,-51.552
194.46218,-18.62
194.46318,-12.754
194.46418,-50.398
194.46518,-55.772
194.46618,-57.696
194.46718,-56.968
194.46818,-58.786
194.46918,-57.984
194.47018,-58.65
194.47118,-57.376
194.47218,-60.224
194.47318,-60.57
194.47418,-58.528
194.47518,-57.698
194.47618,-58.12
194.47718,-59.262
194.47818,-59.574
194.47918,-61.37
194.48018,-60.544
194.48118,-59.886
194.48218,-58.52
194.48318,-58.14
194.48418,-55.91
194.48518,-58.116
194.48618,-57.714
194.48718,-58.364
194.48818,-59.436
194.48918,-57.558
194.49018,-56.894
194.49118,-57.122
194.49218,-57.36
194.49318,-57.984
194.49418,-56.068
194.49518,-56.508
194.49618,-57.168
194.49718,-58.28
194.49818,-56.402
194.49918,-56.078
194.50018,-57.276
194.50118,-58.318
194.50218,-58.858
194.50318,-58.708
194.50418,-56.45
194.50518,-56.836
194.50618,-57.446
194.50718,-58.84
194.50818,-59.298
194.50918,-56.814
194.51018,-58.436
194.51118,-57.048
194.51218,-57.44
194.51318,-56.922
194.51418,-57.146
194.51518,-56.756
194.51618,-57.204
194.51718,-58.54
194.51818,-57.304
194.51918,-56.696
194.52018,-56.666
194.52118,-57.064
194.52218,-56.718
194.52318,-56.444
194.52418,-58.036
194.52518,-57.678
194.52618,-57.164
194.52718,-56.356
194.52818,-57.834
194.52918,-58.598
194.53018,-57.532
194.53118,-57.792
194.53218,-57.53
194.53318,-58.01
194.53418,-57.996
194.53518,-58.528
194.53618,-57.314
194.53718,-57.296
194.53818,-59.002
194.53918,-59.904
194.54018,-58.244
194.54118,-57.536
194.54218,-58.408
194.54318,-58.326
194.54418,-58.81
194.54518,-57.896
194.54618,-59.064
194.54718,-59.008
194.54818,-58.942
194.54918,-58.626
194.55018,-57.546
194.55118,-58.6
194.55218,-60.1
194.55318,-57.586
194.55418,-58.738
194.55518,-59.004
194.55618,-59.476
194.55718,-57.458
194.55818,-57.77
194.55918,-57.466
194.56018,-57.666
194.56118,-57.456
194.56218,-56.656
194.56318,-57.142
194.56418,-55.56
194.56518,-56.644
194.56618,-55.722
194.56718,-58.288
194.56818,-56.542
194.56918,-56.84
194.57018,-56.392
194.57118,-57.302
194.57218,-58.144
194.57318,-58.316
194.57418,-58.222
194.57518,-58.062
194.57618,-57.11
194.57718,-58.16
194.57818,-57.728
194.57918,-57.384
194.58018,-58.308
194.58118,-60.32
194.58218,-60.182
194.58318,-57.86
194.58418,-57.028
194.58518,-57.682
194.58618,-57.938
194.58718,-58.326
194.58818,-57.616
194.58918,-58.78
194.59018,-58.804
194.59118,-58.518
194.59218,-56.798
194.59318,-57.114
194.59418,-57.662
194.59518,-57.06
194.59618,-57.364
194.59718,-58.828
194.59818,-58.386
194.59918,-60.198
194.60018,-57.764
194.60118,-57.334
194.60218,-56.644
194.60318,-57.524
194.60418,-58.702
194.60518,-59.266
194.60618,-58.518
194.60718,-58.812
194.60818,-57.448
194.60918,-59.316
194.61018,-58.438
194.61118,-57.222
194.61218,-57.18
194.61318,-59.02
194.61418,-58.24
194.61518,-58.714
194.61618,-57.798
194.61718,-56.67
194.61818,-57.284
194.61918,-58.198
194.62018,-59.158
194.62118,-57.342
194.62218,-56.496
194.62318,-58.764
194.62418,-58.036
194.62518,-58.602
194.62618,-57.454
194.62718,-56.91
194.62818,-59.248
194.62918,-57.74
194.63018,-58.998
194.63118,-57.222
194.63218,-56.886
194.63318,-56.444
194.63418,-59.74
194.63518,-58.818
194.63618,-56.86
194.63718,-56.81
194.63818,-58.98
194.63918,-57.968
194.64018,-57.436
194.64118,-58.228
194.64218,-57.024
194.64318,-57.984
194.64418,-58.164
194.64518,-57.286
194.64618,-58.084
194.64718,-57.858
194.64818,-58.534
194.64918,-58.868
194.65018,-57.894
194.65118,-59.74
194.65218,-58.22
194.65318,-57.504
194.65418,-57.422
194.65518,-57.624
194.65618,-57.55
194.65718,-56.178
194.65818,-56.712
194.65918,-56.764
194.66018,-55.802
194.66118,-53.626
194.66218,-17.988
194.66318,-14.738
194.66418,-50.976
194.66518,-56.42
194.66618,-57.204
194.66718,-58.414
194.66818,-56.898
194.66918,-55.898
194.67018,-56.292
194.67118,-56.618
194.67218,-57.646
194.67318,-57.73
194.67418,-57.662
194.67518,-57.838
194.67618,-57.838
194.67718,-60.526
194.67818,-58.762
194.67918,-59.292
194.68018,-58.26
194.68118,-58.4
194.68218,-58.548
194.68318,-57.598
194.68418,-57.376
194.68518,-58.568
194.68618,-57.822
194.68718,-57.74
194.68818,-57.896
194.68918,-58.134
194.69018,-62.144
194.69118,-59.316
194.69218,-59.238
194.69318,-57.614
194.69418,-56.852
194.69518,-58.33
194.69618,-57.852
194.69718,-57.904
194.69818,-59.306
194.69918,-57.608
194.70018,-60.072
194.70118,-58.084
194.70218,-58.508
194.70318,-57.886
194.70418,-59.722
194.70518,-57.512
194.70618,-57.176
194.70718,-55.362
194.70818,-58.688
194.70918,-57.214
194.71018,-57.126
194.71118,-56.594
194.71218,-56.634
194.71318,-55.99
194.71418,-57.314
194.71518,-57.98
194.71618,-57.732
194.71718,-57.142
194.71818,-56.894
194.71918,-56.03
194.72018,-55.99
194.72118,-56.208
194.72218,-56.244
194.72318,-57.656
194.72418,-58.552
194.72518,-59.058
194.72618,-58.376
194.72718,-58.026
194.72818,-57.462
194.72918,-59.124
194.73018,-58.492
194.73118,-58.548
194.73218,-58.368
194.73318,-58.452
194.73418,-57.598
194.73518,-59.106
194.73618,-59.692
194.73718,-58.954
194.73818,-57.84
194.73918,-59.104
194.74018,-59.08
194.74118,-59.312
194.74218,-62.256
194.74318,-58.484
194.74418,-57.846
194.74518,-57.352
194.74618,-59.718
194.74718,-63.212
194.74818,-59.344
194.74918,-58.56
194.75018,-58.162
194.75118,-59.13
194.75218,-59.394
194.75318,-60.83
194.75418,-60.694
194.75518,-58.624
194.75618,-58.938
194.75718,-58.608
194.75818,-56.652
194.75918,-58.756
194.76018,-57.35
194.76118,-57.8
194.76218,-58.394
194.76318,-59.276
194.76418,-57.394
194.76518,-59.476
194.76618,-58.094
194.76718,-59.762
194.76818,-58.594
194.76918,-58.466
194.77018,-58.34
194.77118,-58.624
194.77218,-57.676
194.77318,-57.652
194.77418,-59.976
194.77518,-57.64
194.77618,-57.736
194.77718,-59.246
194.77818,-58.006
194.77918,-57.546
194.78018,-58.47
194.78118,-56.926
194.78218,-58.178
194.78318,-58.666
194.78418,-57.846
194.78518,-59.146
194.78618,-56.832
194.78718,-60.072
194.78818,-58.27
194.78918,-59.074
194.79018,-58.574
194.79118,-57.666
194.79218,-57.864
194.79318,-59.316
194.79418,-58.102
194.79518,-57.432
194.79618,-57.238
194.79718,-58.71
194.79818,-58.174
194.79918,-56.594
194.80018,-58.492
194.80118,-57.384
194.80218,-57.048
194.80318,-57.822
194.80418,-59.048
194.80518,-59.206
194.80618,-58.146
194.80718,-57.782
194.80818,-59.564
194.80918,-58.818
194.81018,-59.432
194.81118,-60.286
194.81218,-58.056
194.81318,-58.592
194.81418,-59.932
194.81518,-57.676
194.81618,-57.218
194.81718,-58.868
194.81818,-58.14
194.81918,-57.702
194.82018,-59.306
194.82118,-57.814
194.82218,-59.34
194.82318,-59.12
194.82418,-58.69
194.82518,-57.812
194.82618,-57.234
194.82718,-59.046
194.82818,-59.834
194.82918,-59.76
194.83018,-59.556
194.83118,-60.39
194.83218,-60.74
194.83318,-59.756
194.83418,-63.6
194.83518,-58.67
194.83618,-58.394
194.83718,-59.706
194.83818,-57.86
194.83918,-59.202
194.84018,-58.624
194.84118,-58.942
194.84218,-59.528
194.84318,-59.418
194.84418,-60.486
194.84518,-60.416
194.84618,-59.608
194.84718,-58.316
194.84818,-57.598
194.84918,-58.638
194.85018,-57.032
194.85118,-58.19
194.85218,-57.29
194.85318,-60.488
194.85418,-61.242
194.85518,-58.094
194.85618,-58.77
194.85718,-57.256
194.85818,-57.138
194.85918,-57.15
194.86018,-56.66
194.86118,-53.674
194.86218,-17.826
194.86318,-15.04
194.86418,-53.232
194.86518,-56.388
194.86618,-56.748
194.86718,-58.222
194.86818,-58.474
194.86918,-57.39
194.87018,-58.004
194.87118,-58.166
194.87218,-58.28
194.87318,-57.966
194.87418,-57.242
194.87518,-57.368
194.87618,-59.252
194.87718,-58.194
194.87818,-58.458
194.87918,-60.084
194.88018,-57.828
194.88118,-58.862
194.88218,-58.546
194.88318,-58.068
194.88418,-59.838
194.88518,-58.56
194.88618,-58.598
194.88718,-58.8
194.88818,-59.398
194.88918,-58.272
194.89018,-58.072
194.89118,-56.476
194.89218,-57.18
194.89318,-59.064
194.89418,-57.328
194.89518,-59.774
194.89618,-58.926
194.89718,-56.132
194.89818,-58.892
194.89918,-57.478
194.90018,-57.996
194.90118,-59.272
194.90218,-58.6
194.90318,-57.976
194.90418,-58.632
194.90518,-56.496
194.90618,-61.2
194.90718,-57.328
194.90818,-60.034
194.90918,-57.426
194.91018,-57.666
194.91118,-59.004
194.91218,-58.144
194.91318,-58.398
194.91418,-59.172
194.91518,-57.874
194.91618,-58.346
194.91718,-60.54
194.91818,-56.972
194.91918,-59.644
194.92018,-57.628
194.92118,-56.604
194.92218,-58.512
194.92318,-56.726
194.92418,-56.458
194.92518,-56.558
194.92618,-56.058
194.92718,-55.978
194.92818,-56.202
194.92918,-56.778
194.93018,-57.676
194.93118,-58.188
194.93218,-56.976
194.93318,-57.122
194.93418,-57.6
194.93518,-59.234
194.93618,-59.188
194.93718,-58.104
194.93818,-58.818
194.93918,-58.588
194.94018,-57.032
194.94118,-58.354
194.94218,-58.478
194.94318,-59.384
194.94418,-59.206
194.94518,-59.326
194.94618,-59.196
194.94718,-58.726
194.94818,-58.944
194.94918,-57.134
194.95018,-58.71
194.95118,-57.642
194.95218,-58.348
194.95318,-60.676
194.95418,-59.088
194.95518,-59.162
194.95618,-56.768
194.95718,-59.014
194.95818,-57.724
194.95918,-58.084
194.96018,-57.856
194.96118,-58.624
194.96218,-60.202
194.96318,-59.522
194.96418,-58.112
194.96518,-57.532
194.96618,-57.99
194.96718,-60.088
194.96818,-58.876
194.96918,-59.246
194.97018,-58.154
194.97118,-56.926
194.97218,-59.188
194.97318,-61.318
194.97418,-59.706
194.97518,-60.326
194.97618,-59.688
194.97718,-58.738
194.97818,-58.364
194.97918,-58.936
194.98018,-57.508
194.98118,-58.148
194.98218,-58.116
194.98318,-58.148
194.98418,-58.354
194.98518,-60.228
194.98618,-57.98
194.98718,-59.612
194.98818,-60.14
194.98918,-59.356
194.99018,-57.948
194.99118,-59.248
194.99218,-58.522
194.99318,-57.332
194.99418,-59.158
194.99518,-58.144
194.99618,-58.512
194.99718,-57.926
194.99818,-57.118
194.99918,-56.638
195.00018,-58.014
195.00118,-58.48
195.00218,-59.068
195.00318,-59.168
195.00418,-57.898
195.00518,-58.774
195.00618,-58.098
195.00718,-58.81
195.00818,-58.154
195.00918,-57.608
195.01018,-59.392
195.01118,-57.024
195.01218,-59.766
195.01318,-58.874
195.01418,-60.312
195.01518,-59.608
195.01618,-60.148
195.01718,-57.686
195.01818,-59.248
195.01918,-58.094
195.02018,-59.024
195.02118,-58.8
195.02218,-60.82
195.02318,-58.188
195.02418,-58.162
195.02518,-59.084
195.02618,-59.242
195.02718,-58.178
195.02818,-58.614
195.02918,-59.556
195.03018,-57.918
195.03118,-59.136
195.03218,-57.812
195.03318,-58.438
195.03418,-58.534
195.03518,-58.006
195.03618,-60.358
195.03718,-60.01
195.03818,-60.274
195.03918,-57.646
195.04018,-57.836
195.04118,-57.872
195.04218,-59.156
195.04318,-57.58
195.04418,-61.508
195.04518,-59.38
195.04618,-57.418
195.04718,-58.582
195.04818,-57.518
195.04918,-58.664
195.05018,-58.904
195.05118,-58.434
195.05218,-57.94
195.05318,-59.612
195.05418,-57.438
195.05518,-58.16
195.05618,-58.612
195.05718,-57.32
195.05818,-58.256
195.05918,-58.874
195.06018,-57.438
195.06118,-57.204
195.06218,-21.532
195.06318,-17.004
195.06418,-52.524
195.06518,-56.464
195.06618,-58.504
195.06718,-57.824
195.06818,-58.856
195.06918,-57.126
195.07018,-57.56
195.07118,-57.512
195.07218,-58.774
195.07318,-56.688
195.07418,-58.714
195.07518,-57.598
195.07618,-56.868
195.07718,-58.284
195.07818,-56.626
195.07918,-59.166
195.08018,-58.066
195.08118,-57.86
195.08218,-58.086
195.08318,-58.38
195.08418,-58.294
195.08518,-60.468
195.08618,-57.306
195.08718,-57.97
195.08818,-58.868
195.08918,-57.392
195.09018,-59.726
195.09118,-58.284
195.09218,-58.72
195.09318,-56.926
195.09418,-59.496
195.09518,-59.384
195.09618,-58.144
195.09718,-57.83
195.09818,-57.822
195.09918,-59.752
195.10018,-57.418
195.10118,-59.472
195.10218,-59.632
195.10318,-58.666
195.10418,-59.354
195.10518,-58.384
195.10618,-60.67
195.10718,-57.378
195.10818,-60.174
195.10918,-59.432
195.11018,-60.418
195.11118,-58.806
195.11218,-59.394
195.11318,-61.418
195.11418,-59.652
195.11518,-58.81
195.11618,-58.064
195.11718,-59.336
195.11818,-58.566
195.11918,-59.524
195.12018,-58.83
195.12118,-57.522
195.12218,-58.722
195.12318,-59.042
195.12418,-58.672
195.12518,-58.294
195.12618,-57.536
195.12718,-58.118
195.12818,-57.4
195.12918,-57.646
195.13018,-58.054
195.13118,-57.758
195.13218,-57.61
195.13318,-57.6
195.13418,-58.916
195.13518,-57.016
195.13618,-57.544
195.13718,-57.696
195.13818,-60.76
195.13918,-58.43
195.14018,-57.944
195.14118,-59.114
195.14218,-58.626
195.14318,-59.068
195.14418,-57.518
195.14518,-58.028
195.14618,-58.292
195.14718,-58.302
195.14818,-59.378
195.14918,-59.476
195.15018,-57.828
195.15118,-58.876
195.15218,-57.914
195.15318,-58.96
195.15418,-58.398
195.15518,-60.386
195.15618,-57.494
195.15718,-58.592
195.15818,-56.964
195.15918,-58.206
195.16018,-57.678
195.16118,-58.294
195.16218,-59.82
195.16318,-57.83
195.16418,-57.856
195.16518,-58.988
195.16618,-58.324
195.16718,-58.828
195.16818,-59.268
195.16918,-57.016
195.17018,-58.658
195.17118,-58.852
195.17218,-58.102
195.17318,-57.214
195.17418,-58.412
195.17518,-58.886
195.17618,-58.512
195.17718,-58.458
195.17818,-57.086
195.17918,-58.522
195.18018,-59.444
195.18118,-58.47
195.18218,-58.734
195.18318,-59.084
195.18418,-58.572
195.18518,-60.104
195.18618,-59.77
195.18718,-59.6
195.18818,-57.846
195.18918,-59.218
195.19018,-58.926
195.19118,-58.922
195.19218,-59.874
195.19318,-58.672
195.19418,-58.768
195.19518,-61.352
195.19618,-60.994
195.19718,-58.392
195.19818,-57.736
195.19918,-59.02
195.20018,-58.12
195.20118,-58.856
195.20218,-59.8
195.20318,-58.246
195.20418,-58.688
195.20518,-59.618
195.20618,-57.394
195.20718,-58.62
195.20818,-58.75
195.20918,-58.228
195.21018,-58.792
195.21118,-57.54
195.21218,-56.91
195.21318,-58.414
195.21418,-58.216
195.21518,-57.404
195.21618,-57.964
195.21718,-58.254
195.21818,-57.684
195.21918,-59.374
195.22018,-59.072
195.22118,-57.462
195.22218,-58.1
195.22318,-58.03
195.22418,-56.678
195.22518,-58.702
195.22618,-56.678
195.22718,-57.402
195.22818,-58.646
195.22918,-57.852
195.23018,-56.852
195.23118,-57.728
195.23218,-59.062
195.23318,-58.986
195.23418,-59.804
195.23518,-57.668
195.23618,-57.064
195.23718,-57.686
195.23818,-58.788
195.23918,-58.618
195.24018,-57.692
195.24118,-60.576
195.24218,-58.664
195.24318,-57.83
195.24418,-58.534
195.24518,-58.922
195.24618,-56.91
195.24718,-57.646
195.24818,-58.528
195.24918,-60.314
195.25018,-59.658
195.25118,-57.542
195.25218,-58.006
195.25318,-58.92
195.25418,-58.438
195.25518,-57.366
195.25618,-55.9
195.25718,-58.794
195.25818,-57.444
195.25918,-56.86
195.26018,-57.6
195.26118,-53.272
195.26218,-18.52
195.26318,-13.412
195.26418,-49.87
195.26518,-56.666
195.26618,-56.79
195.26718,-58.762
195.26818,-57.762
195.26918,-58.542
195.27018,-59.212
195.27118,-56.752
195.27218,-57.482
195.27318,-57.792
195.27418,-56.434
195.27518,-57.154
195.27618,-56.458
195.27718,-58.532
195.27818,-57.486
195.27918,-59.15
195.28018,-59.098
195.28118,-58.572
195.28218,-58.4
195.28318,-59.188
195.28418,-57.672
195.28518,-58.196
195.28618,-57.61
195.28718,-57.504
195.28818,-56.526
195.28918,-57.004
195.29018,-59.35
195.29118,-57.648
195.29218,-58.372
195.29318,-59.062
195.29418,-58.436
195.29518,-59.266
195.29618,-58.576
195.29718,-59.648
195.29818,-58.702
195.29918,-60.136
195.30018,-58.672
195.30118,-58.634
195.30218,-58.128
195.30318,-58.91
195.30418,-59.458
195.30518,-57.716
195.30618,-58.32
195.30718,-60.542
195.30818,-58.31
195.30918,-58.638
195.31018,-57.678
195.31118,-58.27
195.31218,-59.32
195.31318,-57.752
195.31418,-58.732
195.31518,-57.904
195.31618,-58.166
195.31718,-58.346
195.31818,-58.506
195.31918,-59.064
195.32018,-60.624
195.32118,-58.312
195.32218,-60.81
195.32318,-57.452
195.32418,-60.156
195.32518,-56.522
195.32618,-58.466
195.32718,-57.732
195.32818,-58.02
195.32918,-56.818
195.33018,-56.374
195.33118,-56.594
195.33218,-58.058
195.33318,-56.81
195.33418,-57.974
195.33518,-57.384
195.33618,-58.028
195.33718,-57.534
195.33818,-57.686
195.33918,-56.73
195.34018,-59.062
195.34118,-59.504
195.34218,-58.074
195.34318,-57.83
195.34418,-59.67
195.34518,-59.426
195.34618,-59.032
195.34718,-57.268
195.34818,-56.844
195.34918,-58.256
195.35018,-55.928
195.35118,-57.652
195.35218,-57.596
195.35318,-57.782
195.35418,-57.28
195.35518,-56.988
195.35618,-58.188
195.35718,-57.2
195.35818,-56.922
195.35918,-56.616
195.36018,-56.412
195.36118,-56.67
195.36218,-56.43
195.36318,-58.8
195.36418,-57.008
195.36518,-57.614
195.36618,-58.836
195.36718,-57.504
195.36818,-57.478
195.36918,-57.906
195.37018,-57.612
195.37118,-58.238
195.37218,-56.652
195.37318,-57.214
195.37418,-57.688
195.37518,-58.634
195.37618,-58.334
195.37718,-58.312
195.37818,-57.596
195.37918,-58.286
195.38018,-57.994
195.38118,-58.792
195.38218,-57.884
195.38318,-57.064
195.38418,-58.064
195.38518,-58.436
195.38618,-57.562
195.38718,-57.98
195.38818,-59.756
195.38918,-57.8
195.39018,-58.572
195.39118,-57.936
195.39218,-57.072
195.39318,-56.608
195.39418,-56.296
195.39518,-57.874
195.39618,-58.788
195.39718,-57.934
195.39818,-59.282
195.39918,-56.478
195.40018,-58.222
195.40118,-57.25
195.40218,-57.936
195.40318,-57.63
195.40418,-57.99
195.40518,-59.506
195.40618,-57.638
195.40718,-57.432
195.40818,-57.78
195.40918,-58.638
195.41018,-57.662
195.41118,-56.818
195.41218,-56.136
195.41318,-56.66
195.41418,-57.786
195.41518,-57.966
195.41618,-56.224
195.41718,-56.89
195.41818,-57.008
195.41918,-56.914
195.42018,-57.126
195.42118,-57.688
195.42218,-57.188
195.42318,-57.594
195.42418,-56.786
195.42518,-57.99
195.42618,-56.212
195.42718,-58.052
195.42818,-57.522
195.42918,-57.834
195.43018,-57.672
195.43118,-59.568
195.43218,-57.256
195.43318,-57.11
195.43418,-57.336
195.43518,-57.552
195.43618,-57.048
195.43718,-56.894
195.43818,-56.408
195.43918,-57.586
195.44018,-57.54
195.44118,-58.666
195.44218,-57.462
195.44318,-58.14
195.44418,-58.312
195.44518,-57.422
195.44618,-56.136
195.44718,-57.322
195.44818,-57.782
195.44918,-57.548
195.45018,-57.86
195.45118,-60.484
195.45218,-57.886
195.45318,-57.948
195.45418,-56.938
195.45518,-57.468
195.45618,-56.968
195.45718,-56.918
195.45818,-57.764
195.45918,-57.732
195.46018,-55.76
195.46118,-53.536
195.46218,-28.518
195.46318,-13.866
195.46418,-50.866
195.46518,-55.944
195.46618,-55.814
195.46718,-56.42
195.46818,-57.25
195.46918,-56.162
195.47018,-58.546
195.47118,-57.554
195.47218,-57.53
195.47318,-58.542
195.47418,-58.102
195.47518,-57.708
195.47618,-57.998
195.47718,-56.378
195.47818,-56.638
195.47918,-56.288
195.48018,-56.492
195.48118,-57.188
195.48218,-57.63
195.48318,-57.406
195.48418,-57.49
195.48518,-56.918
195.48618,-57.914
195.48718,-56.224
195.48818,-58.908
195.48918,-57.164
195.49018,-57.27
195.49118,-57.43
195.49218,-57.704
195.49318,-56.756
195.49418,-56.224
195.49518,-58.416
195.49618,-57.238
195.49718,-58.178
195.49818,-58.898
195.49918,-58.034
195.50018,-57.264
195.50118,-57.432
195.50218,-58.56
195.50318,-58.444
195.50418,-58.456
195.50518,-57.816
195.50618,-58.18
195.50718,-57.566
195.50818,-57.056
195.50918,-57.49
195.51018,-56.972
195.51118,-56.972
195.51218,-59.152
195.51318,-57.986
195.51418,-58.472
195.51518,-60.17
195.51618,-58.528
195.51718,-58.12
195.51818,-57.448
195.51918,-57.922
195.52018,-58.244
195.52118,-58.762
195.52218,-58.914
195.52318,-58.262
195.52418,-56.37
195.52518,-58.926
195.52618,-60.018
195.52718,-59.272
195.52818,-57.852
195.52918,-58.936
195.53018,-57.582
195.53118,-57.04
195.53218,-57.356
195.53318,-57.384
195.53418,-58.194
195.53518,-57.384
195.53618,-58.392
195.53718,-58.696
195.53818,-57.296
195.53918,-57.122
195.54018,-57.818
195.54118,-57.976
195.54218,-58.222
195.54318,-58.714
195.54418,-57.996
195.54518,-57.562
195.54618,-59.048
195.54718,-59.952
195.54818,-57.54
195.54918,-57.052
195.55018,-58.49
195.55118,-56.832
195.55218,-58.04
195.55318,-59.272
195.55418,-59.614
195.55518,-57.382
195.55618,-58.882
195.55718,-57.256
195.55818,-59.756
195.55918,-58.136
195.56018,-59.068
195.56118,-58.26
195.56218,-59.612
195.56318,-58.916
195.56418,-57.402
195.56518,-57.814
195.56618,-57.15
195.56718,-57.414
195.56818,-59.678
195.56918,-57.532
195.57018,-59.09
195.57118,-56.464
195.57218,-58.638
195.57318,-58.046
195.57418,-57.094
195.57518,-56.306
195.57618,-56.764
195.57718,-57.576
195.57818,-58.93
195.57918,-56.674
195.58018,-56.482
195.58118,-56.91
195.58218,-58.526
195.58318,-58.954
195.58418,-57.466
195.58518,-57.6
195.58618,-57.126
195.58718,-58.452
195.58818,-58.834
195.58918,-56.406
195.59018,-56.734
195.59118,-57.428
195.59218,-56.686
195.59318,-58
195.59418,-57.532
195.59518,-57.59
195.59618,-56.166
195.59718,-59.014
195.59818,-58.264
195.59918,-56.56
195.60018,-57.306
195.60118,-58.892
195.60218,-58.666
195.60318,-58.018
195.60418,-57.068
195.60518,-57.204
195.60618,-56.34
195.60718,-57.466
195.60818,-56.402
195.60918,-58.666
195.61018,-58.65
195.61118,-58.54
195.61218,-57.726
195.61318,-58.936
195.61418,-58.038
195.61518,-59.506
195.61618,-57.444
195.61718,-56.996
195.61818,-57.924
195.61918,-57.024
195.62018,-58.37
195.62118,-58.28
195.62218,-58.422
195.62318,-58.166
195.62418,-56.546
195.62518,-56.364
195.62618,-58.54
195.62718,-59.59
195.62818,-59.03
195.62918,-57.616
195.63018,-57.008
195.63118,-58.154
195.63218,-57.698
195.63318,-57.412
195.63418,-57.98
195.63518,-57.25
195.63618,-56.476
195.63718,-56.174
195.63818,-55.546
195.63918,-53.938
195.64018,-54.804
195.64118,-54.386
195.64218,-55.39
195.64318,-54.77
195.64418,-56.062
195.64518,-57.086
195.64618,-56.36
195.64718,-57.242
195.64818,-57.89
195.64918,-57.596
195.65018,-57.378
195.65118,-57.234
195.65218,-56.51
195.65318,-58.598
195.65418,-57.578
195.65518,-57.168
195.65618,-55.73
195.65718,-56.44
195.65818,-56.052
195.65918,-54.946
195.66018,-54.124
195.66118,-51.266
195.66218,-20.016
195.66318,-12.356
195.66418,-44.24
195.66518,-55.206
195.66618,-56.218
195.66718,-56.102
195.66818,-57.086
195.66918,-56.436
195.67018,-56.638
195.67118,-58.932
195.67218,-58.372
195.67318,-56.848
195.67418,-58.614
195.67518,-56.778
195.67618,-58.196
195.67718,-59.36
195.67818,-58.198
195.67918,-58.806
195.68018,-60.27
195.68118,-60.232
195.68218,-58.238
195.68318,-56.976
195.68418,-59.51
195.68518,-56.306
195.68618,-59.59
195.68718,-58.372
195.68818,-59.842
195.68918,-59.14
195.69018,-57.812
195.69118,-57.652
195.69218,-57.994
195.69318,-59.446
195.69418,-57.048
195.69518,-59.678
195.69618,-57.402
195.69718,-59.09
195.69818,-57.618
195.69918,-58.96
195.70018,-59.684
195.70118,-59.156
195.70218,-58.944
195.70318,-58.004
195.70418,-59.412
195.70518,-58.264
195.70618,-57.994
195.70718,-58.606
195.70818,-57.906
195.70918,-57.04
195.71018,-57.938
195.71118,-55.654
195.71218,-59.426
195.71318,-59.374
195.71418,-58.28
195.71518,-58.856
195.71618,-59.464
195.71718,-56.968
195.71818,-58.704
195.71918,-58.264
195.72018,-58.77
195.72118,-57.536
195.72218,-57.536
195.72318,-58.056
195.72418,-59.098
195.72518,-56.398
195.72618,-56.786
195.72718,-58.474
195.72818,-59.726
195.72918,-56.102
195.73018,-58.522
195.73118,-58.708
195.73218,-57.418
195.73318,-58.188
195.73418,-57.126
195.73518,-58.23
195.73618,-56.306
195.73718,-58.576
195.73818,-58.134
195.73918,-57.654
195.74018,-57.354
195.74118,-57.31
195.74218,-57.704
195.74318,-56.708
195.74418,-57.552
195.74518,-58.268
195.74618,-58.986
195.74718,-59.622
195.74818,-59.446
195.74918,-59.63
195.75018,-57.274
195.75118,-56.576
195.75218,-60.05
195.75318,-58.398
195.75418,-57.792
195.75518,-58.342
195.75618,-58.722
195.75718,-57.78
195.75818,-57.678
195.75918,-57.84
195.76018,-57.592
195.76118,-60.844
195.76218,-58.094
195.76318,-58.58
195.76418,-57.884
195.76518,-58.278
195.76618,-58.304
195.76718,-58.24
195.76818,-58.164
195.76918,-55.668
195.77018,-56.976
195.77118,-57.462
195.77218,-57.508
195.77318,-57.044
195.77418,-56.54
195.77518,-57.678
195.77618,-57.134
195.77718,-57.768
195.77818,-57.314
195.77918,-56.44
195.78018,-58.92
195.78118,-58.104
195.78218,-57.964
195.78318,-56.748
195.78418,-58.752
195.78518,-57.596
195.78618,-58.338
195.78718,-57.668
195.78818,-56.976
195.78918,-56.666
195.79018,-57.7
195.79118,-57.658
195.79218,-57.304
195.79318,-57.462
195.79418,-56.126
195.79518,-57.036
195.79618,-56.422
195.79718,-55.404
195.79818,-56.116
195.79918,-55.672
195.80018,-58.208
195.80118,-57.008
195.80218,-56.67
195.80318,-56.218
195.80418,-58.458
195.80518,-57.012
195.80618,-59.282
195.80718,-58.588
195.80818,-58.286
195.80918,-58.14
195.81018,-57.924
195.81118,-60.006
195.81218,-59.198
195.81318,-58.84
195.81418,-57.634
195.81518,-58.728
195.81618,-60.844
195.81718,-59.12
195.81818,-58.376
195.81918,-58.188
195.82018,-57.09
195.82118,-60.232
195.82218,-58.436
195.82318,-59.228
195.82418,-58.196
195.82518,-60.336
195.82618,-58.782
195.82718,-60.006
195.82818,-59.632
195.82918,-60.654
195.83018,-57.758
195.83118,-59.282
195.83218,-57.568
195.83318,-59.68
195.83418,-56.898
195.83518,-58.082
195.83618,-57.566
195.83718,-60.262
195.83818,-59.714
195.83918,-58.16
195.84018,-58.618
195.84118,-56.634
195.84218,-56.878
195.84318,-56.946
195.84418,-54.856
195.84518,-54.844
195.84618,-55.53
195.84718,-56.7
195.84818,-56.43
195.84918,-56.738
195.85018,-56.608
195.85118,-56.63
195.85218,-56.062
195.85318,-57.656
195.85418,-56.744
195.85518,-57.466
195.85618,-56.688
195.85718,-58.108
195.85818,-55.064
195.85918,-57.73
195.86018,-56.482
195.86118,-53.986
195.86218,-17.57
195.86318,-15.358
195.86418,-52.764
195.86518,-57.04
195.86618,-56.292
195.86718,-57.168
195.86818,-56.514
195.86918,-58.528
195.87018,-57.678
195.87118,-57.322
195.87218,-57.812
195.87318,-57.99
195.87418,-57.99
195.87518,-58.52
195.87618,-57.118
195.87718,-60.534
195.87818,-58.638
195.87918,-59.158
195.88018,-59.422
195.88118,-59.63
195.88218,-60.096
195.88318,-58.958
195.88418,-59.064
195.88518,-57.81
195.88618,-58.406
195.88718,-57.986
195.88818,-57.306
195.88918,-59.11
195.89018,-57.508
195.89118,-59.662
195.89218,-59.422
195.89318,-58.406
195.89418,-58.614
195.89518,-56.948
195.89618,-59.658
195.89718,-58.09
195.89818,-60.986
195.89918,-60.018
195.90018,-58.614
195.90118,-57.804
195.90218,-57.39
195.90318,-58.092
195.90418,-58.072
195.90518,-59.436
195.90618,-57.632
195.90718,-60.334
195.90818,-57.826
195.90918,-58.71
195.91018,-59.098
195.91118,-58.212
195.91218,-59.316
195.91318,-57.77
195.91418,-59.374
195.91518,-59.518
195.91618,-57.492
195.91718,-58.064
195.91818,-59.256
195.91918,-57.64
195.92018,-59.278
195.92118,-60.432
195.92218,-57.77
195.92318,-56.948
195.92418,-56.996
195.92518,-57.546
195.92618,-57.742
195.92718,-58.222
195.92818,-59.546
195.92918,-58.28
195.93018,-56.798
195.93118,-59.178
195.93218,-58.172
195.93318,-58.986
195.93418,-59.55
195.93518,-58.442
195.93618,-56.1
195.93718,-58.688
195.93818,-59.02
195.93918,-58.308
195.94018,-58.166
195.94118,-57.18
195.94218,-57.052
195.94318,-58.35
195.94418,-58.672
195.94518,-57.142
195.94618,-57.396
195.94718,-58.756
195.94818,-59.582
195.94918,-57.114
195.95018,-58.09
195.95118,-57.966
195.95218,-58.598
195.95318,-58.704
195.95418,-59.808
195.95518,-57.804
195.95618,-58.346
195.95718,-57.222
195.95818,-57.77
195.95918,-59.014
195.96018,-61.446
195.96118,-59.556
195.96218,-58.316
195.96318,-60.408
195.96418,-57.06
195.96518,-58.774
195.96618,-57.994
195.96718,-57.214
195.96818,-59.496
195.96918,-57.25
195.97018,-57.47
195.97118,-57.428
195.97218,-59.142
195.97318,-57.134
195.97418,-58.664
195.97518,-59.1
195.97618,-57.45
195.97718,-57.958
195.97818,-56.894
195.97918,-57.89
195.98018,-57.85
195.98118,-56.568
195.98218,-56.906
195.98318,-56.832
195.98418,-57.474
195.98518,-57.686
195.98618,-57.47
195.98718,-58.058
195.98818,-56.242
195.98918,-57.632
195.99018,-58.644
195.99118,-57.728
195.99218,-57.296
195.99318,-56.068
195.99418,-56.666
195.99518,-56.772
195.99618,-56.102
195.99718,-57.184
195.99818,-57.394
195.99918,-58.412
196.00018,-57.032
196.00118,-58.436
196.00218,-56.906
196.00318,-58.238
196.00418,-58.48
196.00518,-58.196
196.00618,-57.948
196.00718,-57.264
196.00818,-56.848
196.00918,-58.392
196.01018,-59.032
196.01118,-58.412
196.01218,-57.638
196.01318,-57.744
196.01418,-56.972
196.01518,-57.812
196.01618,-56.93
196.01718,-57.766
196.01818,-57.84
196.01918,-57.974
196.02018,-58.406
196.02118,-58.128
196.02218,-59.08
196.02318,-58.614
196.02418,-58.466
196.02518,-58.846
196.02618,-58.174
196.02718,-58.036
196.02818,-59.37
196.02918,-58.492
196.03018,-58.112
196.03118,-59.688
196.03218,-57.838
196.03318,-58.964
196.03418,-57.826
196.03518,-58.726
196.03618,-58.144
196.03718,-57.908
196.03818,-56.622
196.03918,-57.436
196.04018,-57.836
196.04118,-58.054
196.04218,-57.032
196.04318,-59.226
196.04418,-56.406
196.04518,-58.09
196.04618,-56.598
196.04718,-58.424
196.04818,-54.482
196.04918,-57.2
196.05018,-56.802
196.05118,-57.292
196.05218,-56.938
196.05318,-56.89
196.05418,-56.528
196.05518,-57.122
196.05618,-57.638
196.05718,-57.298
196.05818,-56.578
196.05918,-57.656
196.06018,-58.792
196.06118,-55.682
196.06218,-28.142
196.06318,-20.282
196.06418,-55.962
196.06518,-58.092
196.06618,-56.988
196.06718,-57.122
196.06818,-57.542
196.06918,-57.594
196.07018,-58.12
196.07118,-58.628
196.07218,-57.076
196.07318,-58.18
196.07418,-57.534
196.07518,-55.86
196.07618,-56.264
196.07718,-57.55
196.07818,-58.31
196.07918,-56.696
196.08018,-57.358
196.08118,-58.31
196.08218,-58.762
196.08318,-58.672
196.08418,-58.592
196.08518,-58.37
196.08618,-58.03
196.08718,-58.764
196.08818,-57.626
196.08918,-57.958
196.09018,-57.068
196.09118,-59.408
196.09218,-57.04
196.09318,-57.544
196.09418,-58.644
196.09518,-57.754
196.09618,-58.33
196.09718,-57.698
196.09818,-58.542
196.09918,-58.726
196.10018,-58.37
196.10118,-57.686
196.10218,-57.342
196.10318,-58.286
196.10418,-56.51
196.10518,-57.27
196.10618,-56.984
196.10718,-56.634
196.10818,-56
196.10918,-58.816
196.11018,-59.7
196.11118,-59.354
196.11218,-57.238
196.11318,-56.864
196.11418,-58.036
196.11518,-57.542
196.11618,-57.268
196.11718,-56.278
196.11818,-57.95
196.11918,-56.678
196.12018,-57.872
196.12118,-57.208
196.12218,-56.722
196.12318,-56.038
196.12418,-58.016
196.12518,-57.61
196.12618,-56.852
196.12718,-58.436
196.12818,-56.51
196.12918,-57.54
196.13018,-57.072
196.13118,-56.836
196.13218,-57.842
196.13318,-56.748
196.13418,-57.816
196.13518,-57.072
196.13618,-56.12
196.13718,-58.506
196.13818,-57.74
196.13918,-57.184
196.14018,-56.972
196.14118,-59.064
196.14218,-57.874
196.14318,-55.946
196.14418,-57.394
196.14518,-56.208
196.14618,-58.922
196.14718,-57.26
196.14818,-58.478
196.14918,-58.548
196.15018,-58.752
196.15118,-56.374
196.15218,-58.304
196.15318,-57.256
196.15418,-58.312
196.15518,-56.742
196.15618,-57.528
196.15718,-59.136
196.15818,-58.988
196.15918,-55.876
196.16018,-58.448
196.16118,-58.054
196.16218,-58.31
196.16318,-58.098
196.16418,-58.714
196.16518,-58.964
196.16618,-57.454
196.16718,-59.928
196.16818,-59.518
196.16918,-58.626
196.17018,-59.084
196.17118,-57.894
196.17218,-58.014
196.17318,-57.69
196.17418,-59.56
196.17518,-57.524
196.17618,-58.118
196.17718,-58.394
196.17818,-58.598
196.17918,-57.478
196.18018,-58.33
196.18118,-56.824
196.18218,-58.972
196.18318,-58.638
196.18418,-57.344
196.18518,-58.634
196.18618,-58.406
196.18718,-58.076
196.18818,-58.35
196.18918,-57.728
196.19018,-56.496
196.19118,-57.264
196.19218,-57.31
196.19318,-55.506
196.19418,-57.11
196.19518,-56.878
196.19618,-55.772
196.19718,-55.772
196.19818,-55.644
196.19918,-54.804
196.20018,-56.832
196.20118,-57.35
196.20218,-56.886
196.20318,-56.726
196.20418,-58.788
196.20518,-57.298
196.20618,-57.308
196.20718,-58.098
196.20818,-57.782
196.20918,-57.56
196.21018,-56.868
196.21118,-58.574
196.21218,-58.362
196.21318,-57.094
196.21418,-59.662
196.21518,-57.628
196.21618,-57.688
196.21718,-59.202
196.21818,-58.348
196.21918,-57.618
196.22018,-57.064
196.22118,-57.15
196.22218,-57.214
196.22318,-57.69
196.22418,-58.522
196.22518,-58.056
196.22618,-57.542
196.22718,-57.448
196.22818,-57.856
196.22918,-58.162
196.23018,-57.376
196.23118,-58.32
196.23218,-59.528
196.23318,-57.688
196.23418,-57.922
196.23518,-58.568
196.23618,-58.162
196.23718,-58.842
196.23818,-57.884
196.23918,-59.344
196.24018,-57.776
196.24118,-58.018
196.24218,-58.19
196.24318,-56.652
196.24418,-57.27
196.24518,-57.142
196.24618,-58.994
196.24718,-56.98
196.24818,-56.286
196.24918,-56.142
196.25018,-56.44
196.25118,-58.1
196.25218,-57.192
196.25318,-56.67
196.25418,-56.046
196.25518,-55.752
196.25618,-56.392
196.25718,-56.198
196.25818,-57.154
196.25918,-56.298
196.26018,-56.422
196.26118,-56.704
196.26218,-40.27
196.26318,-25.47
196.26418,-56.664
196.26518,-57.358
196.26618,-57.306
196.26718,-57.434
196.26818,-57.578
196.26918,-57.562
196.27018,-58.852
196.27118,-56.686
196.27218,-57.384
196.27318,-57.138
196.27418,-58.462
196.27518,-58.916
196.27618,-57.98
196.27718,-58.23
196.27818,-58.082
196.27918,-57.138
196.28018,-58.346
196.28118,-56.76
196.28218,-58.634
196.28318,-56.496
196.28418,-56.988
196.28518,-57.894
196.28618,-58.138
196.28718,-57.87
196.28818,-58.368
196.28918,-59.936
196.29018,-58.944
196.29118,-57.806
196.29218,-58.582
196.29318,-57.376
196.29418,-56.852
196.29518,-57.716
196.29618,-58.798
196.29718,-58.152
196.29818,-58.65
196.29918,-58.534
196.30018,-57.574
196.30118,-56.436
196.30218,-56.712
196.30318,-58.312
196.30418,-58.086
196.30518,-57.608
196.30618,-58.056
196.30718,-59.014
196.30818,-56.388
196.30918,-58.514
196.31018,-56.952
196.31118,-57.71
196.31218,-57.856
196.31318,-57.38
196.31418,-56.806
196.31518,-57.09
196.31618,-57.118
196.31718,-57.85
196.31818,-57.626
196.31918,-56.878
196.32018,-56.946
196.32118,-58.232
196.32218,-56.536
196.32318,-58.01
196.32418,-56.7
196.32518,-57.584
196.32618,-57.886
196.32718,-57.948
196.32818,-56.392
196.32918,-56.398
196.33018,-57.394
196.33118,-56.45
196.33218,-55.116
196.33318,-55.832
196.33418,-56.224
196.33518,-54.87
196.33618,-56.364
196.33718,-57.4
196.33818,-56.604
196.33918,-57.268
196.34018,-57.452
196.34118,-56.836
196.34218,-56.288
196.34318,-57.328
196.34418,-56.626
196.34518,-56.434
196.34618,-57.448
196.34718,-58.84
196.34818,-57.532
196.34918,-57.072
196.35018,-56.36
196.35118,-57.89
196.35218,-57.072
196.35318,-56.586
196.35418,-56.49
196.35518,-58.438
196.35618,-57.364
196.35718,-56.964
196.35818,-58.22
196.35918,-56.76
196.36018,-57.996
196.36118,-57.494
196.36218,-58.178
196.36318,-56.782
196.36418,-57.416
196.36518,-57.234
196.36618,-59.198
196.36718,-59.15
196.36818,-55.564
196.36918,-58.466
196.37018,-57.204
196.37118,-57.586
196.37218,-56.898
196.37318,-56.696
196.37418,-57.684
196.37518,-57.268
196.37618,-56.692
196.37718,-57.404
196.37818,-56.688
196.37918,-56.864
196.38018,-57.874
196.38118,-56.692
196.38218,-57.044
196.38318,-56.942
196.38418,-56.286
196.38518,-56.262
196.38618,-57.02
196.38718,-56.422
196.38818,-56.832
196.38918,-57.11
196.39018,-57.474
196.39118,-58.232
196.39218,-56.704
196.39318,-56.408
196.39418,-57.106
196.39518,-57.446
196.39618,-55.718
196.39718,-55.926
196.39818,-56.638
196.39918,-56.354

